Randomized spectral co-clustering for large-scale directed networks

Directed networks are broadly used to represent asymmetric relationships among units. Co-clustering aims to cluster the senders and receivers of directed networks simultaneously. In particular, the well-known spectral clustering algorithm could be modified as the spectral co-clustering to co-cluster directed networks. However, large-scale networks pose great computational challenges to it. In this paper, we leverage sketching techniques and derive two randomized spectral co-clustering algorithms, one \emph{random-projection-based} and the other \emph{random-sampling-based}, to accelerate the co-clustering of large-scale directed networks. We theoretically analyze the resulting algorithms under two generative models -- the stochastic co-block model and the degree-corrected stochastic co-block model, and establish their approximation error rates and misclustering error rates, indicating better bounds than the state-of-the-art results of co-clustering literature. Numerically, we design and conduct simulations to support our theoretical results and test the efficiency of the algorithms on real networks with up to millions of nodes. A publicly available R package \textsf{RandClust} is developed for better usability and reproducibility of the proposed methods.

==> email_eu_network.csv <==
0,1
2,3
2,4
5,6
5,7
8,9
10,11
12,13
12,14
15,16
17,18
12,19
20,21
20,22
23,24
23,25
23,26
23,27
23,28
23,29
23,30
23,31
23,32
23,33
23,34
23,35
23,36
23,37
23,38
23,39
23,40
41,42
43,44
45,46
47,48
49,50
41,51
52,53
54,55
54,56
54,57
54,58
54,59
60,61
54,54
62,63
64,65
62,4
66,67
68,69
42,41
70,71
72,21
71,70
73,74
75,76
75,48
77,78
77,79
80,81
80,68
19,62
82,83
22,21
82,84
21,72
41,85
41,86
41,87
82,86
88,89
90,91
92,20
41,93
41,94
41,95
89,96
89,88
97,98
97,99
97,100
97,101
97,102
103,104
51,41
82,105
90,106
62,107
108,109
108,66
108,110
108,111
108,112
113,114
115,116
117,118
76,119
17,120
82,121
122,123
14,12
124,125
13,126
127,128
127,129
127,130
131,132
40,26
40,29
18,133
56,55
56,54
56,59
134,6
115,62
135,136
137,138
137,137
22,20
139,140
141,142
143,143
143,51
143,133
144,145
146,147
83,82
148,149
150,103
150,150
49,84
151,28
152,153
153,152
154,155
156,157
139,15
158,159
4,2
4,3
133,18
160,161
84,162
84,50
84,49
84,71
72,163
164,139
165,166
167,168
123,122
169,115
169,170
40,171
123,103
123,172
123,61
123,123
24,96
81,80
173,21
174,175
176,177
176,178
122,179
21,22
180,130
181,182
129,183
184,184
181,179
185,52
70,186
106,187
137,175
137,174
188,189
108,190
191,157
191,191
192,193
192,194
192,195
192,2
192,192
41,196
41,197
41,198
41,199
41,200
41,167
41,201
41,202
41,203
41,204
41,205
41,206
41,207
208,208
61,123
209,210
41,128
211,54
115,212
106,189
137,208
212,115
56,58
30,25
30,36
30,41
155,213
48,47
214,180
96,24
4,4
4,62
155,215
216,15
170,170
71,217
71,50
71,49
13,13
98,97
74,1
74,218
74,219
74,215
74,220
74,221
74,222
74,223
74,18
74,224
74,225
74,226
74,227
74,17
74,228
229,64
100,97
230,21
230,20
231,232
233,209
233,234
233,235
233,236
233,159
233,237
233,210
233,238
233,239
233,240
233,241
233,242
233,243
233,244
245,115
246,247
248,74
13,238
106,62
106,249
13,27
13,209
103,250
40,251
175,252
169,251
115,169
232,231
75,253
75,40
175,174
254,137
249,212
249,255
249,256
222,74
183,257
17,218
183,198
183,258
183,183
19,12
259,72
259,260
75,261
115,170
251,169
262,262
263,263
264,265
264,266
264,267
106,268
269,45
129,270
271,272
81,256
46,139
46,15
46,273
46,272
46,274
46,164
46,216
46,45
275,276
277,277
155,114
158,62
129,278
101,101
29,40
279,107
155,208
231,280
281,281
282,283
155,284
46,46
160,28
160,23
285,286
285,211
258,183
69,287
280,231
212,249
162,288
162,71
162,84
280,289
280,270
280,196
280,168
280,167
280,290
280,203
280,14
280,291
280,284
280,129
280,130
280,292
293,19
254,226
129,294
189,106
295,296
165,115
287,69
287,80
74,248
74,297
74,73
298,299
281,137
147,62
147,249
62,300
301,248
302,303
303,302
304,303
252,233
252,166
252,121
252,145
252,115
136,115
92,22
303,304
268,106
252,212
252,288
252,58
252,175
252,305
252,48
12,293
306,62
281,2
236,209
236,238
236,235
236,243
236,244
102,97
175,15
6,5
17,307
17,308
17,1
17,177
17,74
17,309
17,215
17,248
17,220
17,310
17,85
17,311
17,221
17,312
17,222
17,313
17,223
17,0
17,224
17,314
17,225
17,315
17,226
17,73
17,316
17,317
17,228
245,318
35,62
236,319
167,167
167,201
167,133
167,18
320,321
254,62
322,45
220,177
215,295
321,320
102,323
102,300
147,212
147,42
147,105
11,324
21,173
21,325
21,10
21,20
21,306
21,326
21,327
21,230
328,329
64,229
215,5
209,236
18,62
73,330
73,248
73,331
73,297
73,17
290,290
141,332
69,306
139,46
333,114
334,335
336,337
336,116
336,165
336,115
336,136
336,338
336,169
336,251
336,135
336,339
340,134
251,336
58,57
341,74
341,309
341,215
341,311
341,222
341,316
191,342
191,277
191,149
191,262
191,343
191,344
191,345
191,346
191,214
191,347
191,348
191,349
191,350
191,284
191,351
191,231
191,278
191,130
191,178
191,122
191,179
191,352
191,207
353,354
353,185
90,13
114,155
288,233
142,355
356,357
114,113
47,339
194,194
194,195
63,137
43,358
63,63
359,360
86,128
64,5
160,187
114,361
232,103
244,236
160,190
69,212
335,334
114,129
243,271
184,190
212,69
62,18
44,362
44,293
271,243
310,62
252,105
88,303
153,62
363,283
363,161
363,280
363,256
363,211
363,364
363,106
363,236
363,365
363,249
114,263
114,318
145,87
145,252
263,114
39,28
105,252
153,366
165,28
165,114
165,169
165,367
37,37
52,185
187,329
187,106
220,223
52,52
52,368
252,304
252,96
252,89
252,88
252,302
252,369
116,169
362,44
362,293
184,298
169,116
178,176
265,264
236,363
195,194
40,370
238,236
170,136
353,371
86,205
86,41
190,184
372,373
288,162
160,113
54,211
180,343
55,58
160,263
62,153
374,44
58,208
62,340
14,290
170,115
5,215
80,375
376,377
22,92
94,201
58,162
55,54
295,378
295,379
295,103
295,380
295,381
295,382
295,376
295,181
295,383
295,384
295,283
295,157
295,385
295,386
295,387
295,388
295,389
295,390
295,61
295,391
295,392
295,393
295,394
295,250
295,395
295,396
295,397
295,398
295,377
295,368
295,104
295,321
295,60
295,150
295,320
295,295
40,35
37,30
133,307
133,399
133,167
133,400
133,133
133,401
133,232
133,291
133,284
133,206
133,402
133,52
133,179
133,403
68,21
404,166
113,160
405,106
306,69
113,47
43,406
43,407
103,378
103,377
103,321
157,395
213,155
263,160
4,63
4,286
183,282
286,4
213,61
213,320
61,380
2,195
114,256
114,365
2,305
286,174
183,303
377,376
408,408
377,103
164,216
409,409
305,2
305,63
2,2
410,329
355,256
355,365
135,135
132,411
132,132
114,340
412,4
412,2
183,129
201,94
63,3
63,62
57,137
2,412
157,191
135,336
172,413
172,123
193,193
3,63
377,61
296,296
63,174
96,96
149,148
414,415
306,306
61,377
195,2
258,329
267,19
5,5
327,21
327,416
327,173
48,50
48,75
263,417
50,87
50,49
50,71
50,84
418,62
418,184
418,299
216,164
9,19
214,345
214,351
419,290
29,420
9,421
366,366
417,263
87,422
87,154
87,41
87,145
87,50
254,186
422,87
115,136
249,105
423,417
16,424
284,155
13,301
38,25
38,26
38,40
425,426
115,427
417,423
118,117
86,189
329,187
174,63
21,68
329,410
231,172
154,87
428,429
184,299
430,249
282,212
282,121
282,83
282,424
71,162
71,431
71,432
71,433
71,83
71,84
13,36
270,129
434,215
132,285
179,157
115,338
435,435
435,147
39,23
424,15
424,45
115,337
115,436
115,123
115,437
115,165
115,336
115,438
115,251
115,439
115,135
115,339
138,137
105,249
440,413
440,275
440,178
394,104
414,414
29,23
441,360
20,86
85,17
30,23
85,41
417,442
23,115
417,443
417,444
212,282
212,145
137,57
27,23
438,35
434,23
255,249
139,129
139,445
417,113
417,114
140,139
140,446
140,447
140,448
438,169
139,342
35,438
321,104
414,449
115,23
55,56
55,57
324,11
23,434
57,55
450,434
29,438
338,116
250,150
160,405
363,154
74,177
74,74
19,267
288,217
288,84
438,29
451,452
284,160
437,135
178,177
135,437
116,338
86,453
454,357
169,438
210,210
405,160
169,338
248,142
73,73
437,455
456,456
84,82
84,121
65,457
73,215
21,212
212,21
458,129
164,46
177,176
177,178
139,164
62,283
152,147
21,74
107,113
107,417
107,114
147,152
333,62
223,459
406,11
40,48
238,244
253,75
260,74
417,62
113,417
106,405
62,333
139,429
434,450
434,460
434,365
68,80
275,172
461,45
116,336
283,308
462,463
216,216
207,41
448,140
448,272
448,46
448,45
244,238
62,441
338,123
268,459
464,280
465,155
422,404
466,421
142,187
160,18
61,295
467,152
58,305
26,38
26,40
351,180
148,468
265,19
314,17
160,284
455,375
91,469
283,282
170,470
102,2
393,378
393,379
393,103
393,381
393,376
393,181
393,385
393,388
393,390
393,61
393,392
393,393
393,394
393,296
393,250
393,395
393,397
393,377
393,368
393,104
393,321
393,60
393,150
393,320
393,295
232,52
375,455
171,40
471,472
471,255
105,473
105,434
152,467
280,464
474,91
126,13
176,292
470,170
79,62
258,62
166,424
375,143
375,475
375,356
375,329
375,66
375,469
375,108
375,110
375,375
375,91
375,476
375,111
375,474
375,112
375,328
375,357
375,477
375,258
375,478
375,90
381,177
381,176
381,344
381,479
381,320
480,282
91,375
123,338
52,232
267,265
320,381
106,44
106,190
292,176
164,388
166,165
86,106
80,287
481,55
116,136
454,189
165,337
165,361
165,27
165,30
165,116
165,133
165,165
165,336
165,136
165,135
139,139
482,340
2,102
106,42
351,178
249,115
249,169
329,66
329,328
169,249
481,58
483,377
12,265
58,366
137,107
291,291
214,214
481,211
481,208
283,82
283,121
316,1
2,194
172,275
107,137
62,152
387,296
387,295
62,474
62,258
303,183
380,380
178,344
434,105
408,59
172,93
194,2
167,280
115,107
62,314
377,377
150,393
290,484
100,429
429,164
194,192
13,10
429,140
429,447
429,448
13,446
13,35
164,429
340,114
63,371
63,363
13,25
44,407
13,303
13,95
13,129
340,340
170,485
400,260
149,149
309,215
309,222
296,393
104,103
3,3
258,474
184,418
318,486
314,62
314,85
487,488
489,489
20,230
417,151
145,121
75,372
105,82
259,20
448,40
335,15
63,4
215,215
329,143
329,356
329,108
329,375
329,357
329,478
329,90
36,129
187,142
311,459
47,443
420,29
19,161
23,62
155,285
176,344
95,201
282,62
249,62
249,355
218,74
121,212
81,107
81,62
128,86
107,99
212,121
103,103
311,215
490,129
490,365
491,168
491,167
199,196
199,51
199,197
199,199
199,200
199,128
199,167
199,203
199,204
199,206
199,41
199,94
199,95
199,207
199,201
429,139
429,46
340,10
46,429
363,63
162,492
64,91
62,81
132,271
428,139
428,446
428,447
346,157
346,294
450,440
450,275
450,458
95,13
186,121
321,103
10,260
493,294
494,83
440,450
312,377
33,23
490,106
3,2
64,141
210,159
210,158
309,74
309,272
309,223
257,278
251,251
107,161
190,106
168,129
86,295
20,495
495,20
379,157
198,183
282,16
83,496
157,396
497,78
36,28
62,79
295,86
107,4
68,62
28,36
232,232
264,498
298,184
305,285
198,387
86,86
181,181
181,394
181,250
181,377
181,104
278,257
499,44
499,500
499,501
499,502
499,503
499,406
499,407
499,504
499,505
499,43
499,358
499,506
265,267
254,107
7,44
62,226
23,460
131,411
245,113
206,346
62,30
62,23
62,128
62,41
507,243
129,168
508,509
305,58
89,469
96,89
309,309
113,151
141,7
267,498
86,510
128,62
54,281
19,265
485,170
294,346
191,511
174,174
97,300
19,362
260,248
260,297
260,259
35,24
107,174
512,155
174,107
300,97
513,222
113,361
113,263
113,444
113,318
113,423
113,245
174,4
514,514
362,498
5,117
28,35
305,211
129,114
12,12
486,394
178,351
28,23
434,128
434,161
434,19
434,129
174,164
129,365
249,129
411,132
155,512
168,515
516,517
91,514
213,360
269,46
222,513
321,394
515,168
84,84
42,74
345,180
154,363
518,173
354,353
152,62
394,321
283,62
173,518
41,62
51,280
211,285
211,305
141,430
519,519
300,160
160,362
59,520
59,137
211,481
211,208
269,140
160,300
211,286
211,96
521,340
521,134
430,141
62,417
211,55
114,169
4,194
58,252
58,404
522,523
524,72
377,378
377,250
377,368
377,104
377,150
40,438
74,42
7,141
484,87
440,168
59,55
222,215
2,55
499,525
92,520
157,6
157,64
44,44
103,526
263,444
263,423
263,245
263,76
263,485
115,115
174,286
211,371
183,365
44,500
44,43
44,365
527,318
527,48
283,256
283,365
37,36
128,205
527,114
104,394
104,321
114,527
183,106
150,377
6,157
258,258
520,92
30,62
42,87
87,484
300,107
342,139
450,256
107,300
528,64
528,489
21,520
438,40
95,41
105,393
105,493
105,145
105,147
150,368
150,104
249,363
145,212
145,42
145,427
96,302
269,288
466,141
466,529
466,496
466,498
438,170
482,41
438,151
246,530
170,438
48,527
356,329
329,474
506,64
113,442
92,100
356,356
340,531
141,466
477,108
477,91
175,532
113,333
252,408
252,132
252,2
46,269
196,41
173,513
229,229
438,123
160,180
82,366
64,89
434,533
180,257
145,145
89,474
133,51
252,269
106,16
423,263
123,438
534,256
531,340
100,92
318,527
135,251
201,486
284,149
42,190
13,506
300,62
13,535
536,86
168,440
89,437
141,64
177,344
176,176
370,417
114,245
63,520
232,537
466,9
370,40
92,538
211,211
303,13
465,465
15,139
539,78
190,42
447,139
447,446
474,329
160,45
86,540
322,139
249,434
303,62
340,521
184,81
197,128
251,116
328,459
288,252
249,42
249,106
188,459
116,251
541,181
542,183
542,399
542,413
542,168
542,543
542,256
542,419
542,440
542,544
542,275
542,458
542,403
82,283
275,542
42,249
16,106
464,483
42,183
42,81
42,115
84,288
51,133
440,542
288,71
133,128
133,280
288,70
495,363
13,90
440,226
177,17
121,82
121,105
534,544
29,25
29,26
29,27
29,30
29,33
29,34
29,35
29,38
29,39
29,545
151,438
327,5
175,288
91,474
59,54
59,56
59,58
423,455
86,362
40,37
284,377
280,133
13,118
258,402
217,432
217,433
217,366
217,84
217,70
305,57
62,170
181,296
378,377
62,329
331,73
250,181
250,394
250,250
250,377
250,104
423,76
121,233
121,145
121,546
474,478
164,174
255,363
86,536
61,320
155,518
474,110
283,107
283,142
13,2
250,103
160,321
282,254
395,395
113,443
113,547
113,171
12,141
105,121
534,440
544,542
421,529
170,548
545,29
421,496
149,277
149,284
209,233
387,198
298,246
252,412
431,50
89,303
549,550
323,97
323,102
316,379
269,256
240,210
526,103
209,58
45,461
160,61
82,233
82,546
537,232
107,256
496,421
496,529
473,29
462,462
160,319
251,40
97,323
32,23
335,322
86,223
32,26
183,64
434,163
434,255
434,81
434,106
434,471
434,189
434,551
357,357
254,282
254,142
552,305
434,490
362,86
210,240
553,554
553,340
174,285
174,16
174,371
174,46
167,41
167,51
19,7
179,381
140,174
324,555
157,377
423,423
174,3
174,140
107,306
282,226
370,47
370,41
370,38
62,114
62,365
302,89
153,107
434,249
232,321
249,430
195,195
450,95
458,542
321,232
310,78
2,252
185,354
28,114
28,165
28,169
28,367
114,283
114,63
114,62
58,55
58,56
58,59
58,209
114,28
114,165
114,367
306,107
379,316
95,64
116,361
51,29
14,280
215,222
2,13
232,556
377,157
167,351
447,447
377,181
377,296
447,46
359,452
351,167
245,114
245,48
296,377
296,181
385,296
183,543
107,62
296,295
296,385
133,557
359,558
62,256
123,41
285,305
559,282
62,434
62,106
62,249
528,528
308,283
285,208
560,459
2,63
462,561
5,64
5,327
6,327
327,6
283,5
438,438
322,140
322,335
322,273
322,334
6,379
6,489
48,252
412,252
64,95
529,359
372,433
372,86
372,134
372,83
419,542
254,115
254,31
47,41
338,115
47,114
99,107
506,44
506,365
529,421
404,58
447,448
179,180
21,363
562,562
495,211
218,196
96,115
96,170
96,252
170,96
196,95
40,417
160,338
269,216
95,207
181,150
232,284
159,209
40,25
40,27
40,28
40,30
40,33
40,34
40,38
40,39
40,545
150,181
417,318
483,464
3,4
395,157
62,70
563,290
232,133
232,557
115,302
87,441
19,473
504,160
134,372
134,553
134,482
134,173
134,521
87,493
196,128
3,408
450,413
450,172
564,209
116,115
196,280
196,167
196,203
473,460
209,11
135,96
40,448
379,6
12,565
14,430
566,452
278,256
278,180
96,135
223,86
338,28
290,567
129,450
290,568
28,338
173,306
569,360
569,161
569,7
569,566
569,570
569,452
63,571
320,394
136,337
132,62
473,19
478,474
451,496
394,320
471,434
559,518
189,434
171,41
377,60
64,157
566,569
328,90
450,129
434,256
446,269
446,216
68,86
107,115
377,394
29,51
233,252
233,404
233,532
233,115
371,211
543,183
160,314
160,17
173,134
125,353
160,42
371,63
338,160
452,141
159,233
159,237
159,210
159,234
159,238
159,158
159,235
159,240
159,236
159,241
159,242
159,243
159,244
299,184
452,359
541,150
305,552
61,61
61,394
350,572
573,566
361,113
361,443
361,263
361,114
361,245
361,47
295,459
105,180
303,89
63,211
39,86
58,63
160,367
285,552
62,132
280,574
160,377
257,180
493,129
136,135
234,234
483,214
136,251
178,575
226,440
234,210
234,236
374,7
60,377
142,576
377,160
35,28
113,28
114,417
129,172
72,259
577,375
98,99
577,578
450,142
232,61
232,53
216,579
129,493
172,129
490,434
28,113
232,41
259,74
259,248
580,580
74,311
74,341
43,43
581,41
282,74
582,62
274,269
212,256
103,232
62,531
62,77
7,569
285,174
264,500
264,440
264,452
249,283
114,371
458,458
484,563
521,583
521,482
62,582
273,269
42,405
140,269
209,209
209,121
391,368
272,290
272,584
43,505
114,78
114,531
285,155
429,428
429,269
53,280
377,295
377,284
5,232
5,53
498,506
247,246
296,387
247,19
6,134
5,115
211,63
211,552
284,232
5,528
95,95
90,90
210,420
197,197
286,286
2,192
528,5
359,529
585,585
230,230
484,290
255,255
362,362
506,506
495,208
411,411
284,351
329,208
195,4
495,371
106,21
106,20
484,143
128,128
2,586
2,408
2,138
2,434
2,6
2,281
6,2
6,4
450,542
464,41
340,482
121,209
579,269
579,216
194,587
213,473
413,542
219,79
29,24
29,28
29,31
29,32
29,36
29,37
29,588
333,263
232,60
375,80
282,589
92,21
554,419
142,282
58,2
335,139
92,137
155,429
419,554
62,355
335,269
218,459
51,232
38,443
570,569
23,590
351,284
413,172
60,232
114,208
96,591
217,71
232,51
274,592
81,509
420,210
62,45
593,197
262,215
168,280
513,173
21,92
95,196
95,51
95,199
95,200
95,128
95,167
95,206
95,93
372,282
372,431
372,594
372,70
137,92
58,54
45,269
447,269
251,23
108,509
593,51
424,212
486,183
67,66
169,114
448,269
17,42
169,363
589,282
338,337
169,165
115,5
196,218
45,45
280,53
74,188
129,256
424,82
424,121
129,486
23,251
41,28
41,280
41,133
41,114
41,123
41,165
41,483
41,169
314,317
0,316
357,356
61,213
218,95
76,417
86,68
438,32
170,169
474,258
87,131
79,79
339,455
473,189
42,17
486,129
183,486
226,459
25,438
335,164
160,106
157,379
157,376
157,5
157,397
385,385
417,76
142,450
231,231
416,327
82,183
82,285
82,234
82,211
82,552
181,321
14,103
14,380
14,389
14,537
14,526
14,61
14,85
14,53
14,394
14,221
14,312
14,18
14,178
14,403
14,486
591,96
133,41
15,62
32,438
461,272
62,28
156,179
482,74
74,482
282,559
95,218
267,267
371,495
183,88
183,63
236,159
189,473
362,441
180,346
180,214
180,148
180,351
419,450
49,71
592,269
430,62
41,136
334,15
334,269
90,474
438,25
139,269
438,30
441,498
316,0
196,204
322,269
282,142
346,168
318,127
252,303
252,59
160,280
91,478
366,58
115,252
321,181
32,30
180,278
82,531
420,402
142,283
282,493
13,352
440,200
440,562
440,458
440,65
71,71
10,339
52,595
12,161
62,78
212,252
596,597
370,27
169,28
169,367
169,96
177,223
179,377
105,569
268,222
173,340
339,10
359,141
127,318
137,365
360,213
62,430
137,520
216,269
272,46
197,41
337,336
158,237
158,209
158,238
158,241
158,242
169,169
141,359
114,333
27,370
577,366
210,371
107,81
381,179
370,48
194,4
157,156
61,232
201,207
1,1
5,140
223,223
520,137
520,21
520,63
520,59
412,412
6,6
48,40
51,51
81,418
377,321
321,377
489,6
242,158
513,462
93,93
49,297
140,5
411,131
62,115
97,335
128,197
569,105
55,107
459,249
222,268
168,346
438,6
164,335
70,433
144,254
13,550
335,97
96,211
470,155
90,62
105,283
55,59
433,70
144,186
134,598
357,107
357,474
418,81
371,114
50,48
340,464
283,105
581,557
155,470
42,145
42,147
0,146
371,210
136,41
168,526
100,101
380,321
263,527
263,361
263,113
263,443
263,318
263,442
263,47
263,48
263,171
263,333
433,217
433,288
433,71
107,283
526,168
158,599
433,372
3,58
482,134
490,371
321,380
353,404
196,196
196,51
196,197
196,199
196,200
196,201
196,206
196,94
196,207
433,162
433,152
433,432
433,180
433,84
146,0
353,125
437,27
191,6
146,146
230,62
81,473
353,100
450,438
450,340
450,169
375,96
96,375
209,159
209,237
209,234
209,238
209,158
209,235
209,240
209,241
209,242
209,243
209,244
438,450
19,513
281,211
281,552
180,256
129,458
424,139
138,58
62,15
129,600
178,214
62,173
62,190
142,41
128,51
128,41
175,3
251,438
86,83
166,283
201,133
201,18
204,377
258,469
265,12
132,166
83,372
34,35
83,283
190,62
148,402
581,205
469,258
81,189
333,113
489,64
33,40
160,41
158,210
83,308
83,166
83,601
83,366
552,281
373,283
45,371
180,433
23,588
602,569
414,603
43,499
43,498
83,494
83,86
96,604
121,71
569,602
83,154
83,233
83,107
83,424
83,62
58,552
83,160
83,71
83,84
245,263
133,201
105,533
414,605
547,171
211,281
409,10
352,41
557,51
393,154
393,162
393,155
393,546
181,291
62,445
166,132
349,402
546,145
495,21
495,16
160,320
7,161
320,160
47,116
495,329
495,128
495,606
495,290
495,114
607,249
284,277
498,43
160,133
320,351
212,509
209,183
160,478
340,553
213,247
213,499
213,608
213,246
340,173
552,211
249,607
195,192
513,19
351,320
363,165
115,363
134,340
448,216
116,47
34,25
34,38
34,40
269,269
59,481
556,483
284,280
30,438
30,609
410,258
114,48
226,42
226,106
183,209
6,438
610,96
161,7
211,103
211,117
211,611
211,612
211,560
211,338
211,107
211,62
613,613
613,614
211,126
211,209
314,226
146,52
258,410
93,41
13,179
54,34
427,615
476,474
73,311
338,438
143,375
96,610
209,211
427,470
427,151
616,320
427,170
288,433
427,119
112,108
427,261
132,283
269,139
269,448
269,434
320,616
7,374
62,230
114,495
103,283
617,618
461,139
288,104
581,79
184,473
268,1
141,529
143,484
498,359
209,303
118,118
121,121
109,62
286,58
303,209
115,245
455,438
160,81
58,195
474,404
101,100
25,23
105,142
282,115
96,56
96,57
96,303
96,619
56,96
56,57
56,303
56,89
56,610
56,619
620,620
137,59
96,169
602,616
261,32
195,58
79,219
79,120
273,322
438,455
57,96
616,602
323,100
455,339
455,302
344,149
303,96
486,486
302,455
80,16
80,282
80,142
367,28
367,114
367,165
367,169
96,339
42,226
367,151
211,301
232,368
441,374
367,261
21,106
559,166
452,566
226,282
619,96
303,56
303,57
303,610
303,619
151,35
87,438
346,180
419,336
51,141
195,6
147,87
554,535
188,282
401,621
424,80
238,587
238,622
216,446
390,14
129,128
129,585
116,27
27,116
404,107
213,529
86,107
136,89
282,188
52,146
368,368
190,509
132,131
58,4
214,178
390,296
390,395
390,295
368,52
51,35
623,623
448,139
448,446
448,447
448,429
170,116
521,554
275,515
102,98
161,12
160,453
49,433
185,353
26,25
6,195
20,106
129,572
35,23
457,401
65,257
65,434
554,521
434,233
96,417
438,87
162,532
129,413
12,510
413,129
64,64
329,62
36,30
105,384
105,161
105,280
105,518
105,203
105,363
105,351
105,236
324,43
452,43
5,105
105,16
181,61
181,320
281,58
281,63
281,208
116,170
291,181
452,451
200,94
63,58
63,281
63,208
14,390
13,624
128,129
63,175
294,206
46,303
46,210
46,371
46,211
46,63
46,236
46,174
63,625
401,457
114,105
63,56
114,4
114,210
114,2
114,3
114,137
114,46
31,23
57,208
114,278
114,115
613,117
394,181
169,129
193,2
192,412
6,64
337,337
21,105
120,17
280,280
104,377
321,368
168,168
260,400
374,374
35,51
417,96
417,547
417,171
13,420
417,40
113,41
115,114
249,424
61,393
395,390
395,295
105,5
87,626
438,96
212,147
210,236
371,129
96,438
136,464
41,113
430,498
87,17
91,91
133,143
569,43
81,160
56,63
366,441
627,184
17,87
283,103
444,263
164,334
238,239
178,231
139,428
425,425
300,355
29,560
303,285
303,15
303,210
303,371
303,286
303,211
303,63
303,137
320,628
62,303
251,32
42,560
32,251
40,590
282,166
40,32
590,40
122,122
104,368
179,122
179,179
209,283
137,303
211,57
142,183
275,413
275,440
486,201
323,323
211,129
285,303
60,150
211,58
409,118
129,211
129,371
129,169
60,296
560,42
233,434
211,303
61,321
496,141
496,466
496,498
412,305
61,182
190,160
62,184
401,425
282,355
211,249
498,496
427,367
94,94
101,120
3,174
566,43
12,573
51,113
412,192
321,546
113,51
362,7
7,362
188,106
441,366
70,288
13,286
154,62
376,103
16,495
363,329
363,495
363,28
363,303
363,210
363,371
363,296
363,81
363,351
363,129
154,518
154,173
107,357
284,231
546,321
41,464
41,581
41,30
41,232
41,593
41,482
41,47
41,336
41,171
183,362
183,19
165,212
256,212
282,64
212,165
629,316
282,518
349,180
379,396
424,434
336,41
496,496
89,136
305,412
263,96
64,6
201,41
494,86
466,608
429,45
53,397
397,53
62,245
182,61
211,256
86,114
28,365
351,342
556,232
556,330
404,100
301,211
136,116
359,421
359,496
359,213
269,15
351,214
495,129
466,267
329,129
264,264
385,295
2,193
194,54
194,193
4,195
329,258
127,21
127,20
400,560
560,106
148,344
21,495
258,107
630,630
81,356
489,5
6,140
36,31
319,319
389,389
631,631
506,141
245,245
632,632
633,633
283,283
634,634
634,635
636,636
637,637
31,31
80,80
81,329
81,184
108,108
4,114
4,81
18,223
11,11
103,582
99,99
51,160
388,164
103,296
116,116
48,114
64,68
64,506
10,36
48,455
492,254
269,273
269,272
269,274
269,164
184,42
172,62
86,450
86,82
51,199
249,155
344,148
268,215
638,46
638,639
638,124
638,338
638,640
638,638
638,158
638,55
638,210
638,356
249,441
210,303
344,180
526,403
638,300
235,233
212,364
129,495
42,184
638,10
638,340
492,186
129,329
106,495
638,329
638,81
638,480
492,144
638,12
132,6
638,589
44,430
346,342
105,42
105,427
357,256
85,226
180,289
180,621
180,342
180,149
180,345
180,191
180,179
84,83
157,157
641,163
165,129
83,431
41,443
430,44
441,264
11,209
10,535
264,441
44,506
177,377
145,233
213,182
19,441
42,642
42,329
42,474
42,169
42,453
330,223
393,82
393,121
393,612
393,105
393,83
393,180
393,643
393,17
81,42
46,140
11,406
320,213
188,155
357,454
99,139
140,164
160,51
170,165
51,197
51,109
379,389
329,81
329,42
109,51
271,132
41,352
405,42
537,460
33,35
357,258
495,1
495,203
495,377
495,106
495,365
164,140
164,164
249,81
15,303
447,140
447,429
129,249
155,393
86,103
86,377
171,417
174,2
240,236
581,139
551,106
40,245
478,357
69,260
644,489
40,113
113,250
141,498
165,280
249,160
160,237
113,40
114,326
537,473
21,364
460,537
473,537
460,434
455,48
96,64
64,14
64,124
320,379
64,379
69,68
364,21
183,187
2,174
180,262
180,344
180,156
180,348
180,349
180,122
434,473
19,183
121,110
121,84
31,229
133,65
121,83
14,64
121,393
105,366
86,263
86,444
82,393
283,132
233,145
103,352
357,212
6,132
160,165
546,58
136,165
103,295
404,404
280,165
107,338
69,81
271,131
271,411
62,68
234,209
155,188
377,177
129,343
129,568
129,130
183,44
96,21
165,25
165,417
165,443
165,261
165,482
165,39
165,545
64,96
243,375
474,143
474,356
474,375
474,357
96,116
366,282
458,600
245,62
263,62
115,96
11,159
62,263
283,373
562,440
21,96
438,251
438,367
367,438
397,376
165,420
645,645
281,4
394,628
140,429
385,380
385,387
100,100
408,3
379,379
4,174
120,79
305,305
5,489
646,646
647,647
648,648
450,450
628,628
394,394
394,377
260,69
21,127
256,357
340,74
466,649
308,308
650,215
14,181
14,226
167,53
47,455
420,301
420,651
58,546
122,347
107,86
612,393
301,420
141,362
44,183
169,364
55,55
526,290
379,397
65,413
65,200
65,440
65,275
65,178
65,562
482,521
86,372
86,494
139,581
464,340
133,568
86,424
165,339
129,434
129,180
129,41
129,115
129,173
231,290
279,62
419,652
29,151
129,290
28,438
62,86
74,260
173,327
115,63
489,16
86,62
366,105
170,133
40,547
173,173
438,28
94,41
169,123
367,62
420,283
365,365
20,188
133,170
349,191
653,653
81,69
30,35
404,654
19,19
81,460
132,305
132,211
295,18
81,106
28,62
474,62
272,271
397,390
81,249
204,41
460,81
187,189
376,397
533,285
480,211
409,13
420,165
139,446
139,447
285,533
233,637
150,60
13,444
655,367
211,132
188,20
402,402
444,96
18,103
18,295
13,65
83,83
318,48
371,490
262,656
96,444
95,351
139,448
62,453
63,2
267,570
446,446
140,322
269,657
547,547
84,217
84,152
84,433
84,70
412,195
225,311
223,74
444,455
343,278
128,28
131,271
218,218
129,42
286,137
51,593
129,165
658,658
278,343
28,128
63,115
244,244
63,286
63,59
44,19
286,303
137,286
7,7
63,46
58,62
217,288
525,525
525,247
525,499
525,8
525,406
566,141
652,419
55,211
659,659
63,408
581,0
223,18
195,412
285,2
2,285
660,660
172,172
378,378
452,573
5,2
116,339
525,9
525,466
63,303
3,192
3,303
2,137
260,325
548,170
36,10
159,631
215,650
661,502
413,214
413,178
79,581
413,440
413,275
377,483
107,404
494,107
143,41
62,58
173,259
105,269
58,115
244,301
140,428
6,473
612,49
612,311
612,404
6,96
275,562
58,286
547,40
366,312
236,210
96,6
196,143
230,107
13,306
98,323
312,366
62,662
80,663
238,238
334,164
301,244
238,241
547,370
233,288
233,546
139,461
45,322
380,296
163,72
69,108
3,56
3,286
3,59
56,3
170,490
121,427
4,193
145,105
380,295
363,215
425,664
665,4
662,62
408,63
362,666
362,11
362,365
7,666
7,19
7,661
7,12
395,174
377,86
394,61
99,98
99,97
99,323
42,44
174,395
467,434
183,168
183,401
434,467
68,82
82,68
256,211
508,212
508,667
508,550
508,549
173,154
212,508
275,450
665,58
174,137
72,20
404,101
554,554
554,134
94,204
58,665
506,62
462,256
579,579
107,474
301,362
74,259
474,128
438,115
24,35
371,303
362,301
128,593
297,49
161,569
170,123
170,437
170,338
170,251
170,135
170,339
174,379
404,84
452,569
55,481
62,506
417,116
170,427
346,191
57,58
53,232
58,211
549,173
193,4
483,345
323,404
141,496
666,452
157,342
157,345
157,346
157,214
157,350
157,351
157,483
157,668
157,352
345,483
62,279
345,214
608,466
2,323
483,157
116,417
527,96
527,6
527,5
527,64
5,527
408,305
377,572
377,156
377,593
377,204
377,350
377,94
377,320
11,362
408,516
408,517
434,434
669,669
670,670
84,404
64,140
64,80
213,359
45,15
45,274
61,181
460,467
187,434
187,671
62,183
478,375
124,64
434,187
9,8
103,86
418,582
64,489
142,366
114,183
486,113
131,87
238,159
671,187
451,265
265,451
113,183
562,65
128,474
51,557
474,166
467,460
21,624
64,93
146,67
371,128
364,152
493,401
430,672
137,301
160,104
183,62
183,113
183,114
152,364
366,283
194,412
263,455
69,549
129,401
495,495
665,665
495,673
128,371
284,284
147,460
167,203
480,549
210,283
210,365
480,106
371,360
129,129
63,285
11,10
249,82
190,296
249,210
357,5
404,474
286,57
121,41
121,142
212,105
286,63
59,3
56,286
56,174
286,3
4,665
254,152
467,20
160,4
341,248
290,572
495,160
290,620
494,510
215,311
494,283
105,212
82,256
82,410
82,153
444,485
254,665
301,137
569,358
141,674
5,357
211,2
106,551
181,390
181,60
140,334
160,153
113,133
72,311
160,495
160,147
106,490
388,388
58,233
263,16
354,185
389,295
63,305
376,296
376,60
283,166
572,290
283,210
283,366
147,434
460,147
62,172
305,408
290,198
608,267
362,183
675,675
516,408
4,160
2,211
2,58
2,238
301,651
47,113
62,458
106,459
106,671
165,256
165,364
377,342
377,203
377,351
377,179
269,303
269,210
269,371
269,63
269,236
137,2
234,242
404,124
404,98
404,640
404,99
495,434
495,671
495,459
458,62
69,64
375,663
236,269
238,2
560,20
113,527
377,1
232,204
29,473
428,269
428,676
428,216
129,93
63,269
233,121
233,160
133,113
160,233
300,108
11,161
424,263
473,434
204,232
549,480
549,509
0,268
167,204
27,136
404,357
133,64
470,427
40,75
143,474
434,212
136,27
199,677
192,3
241,242
186,152
210,62
566,7
355,282
355,518
64,376
63,532
370,455
7,566
185,533
370,85
85,370
19,570
86,318
529,506
248,612
549,184
549,189
549,508
549,678
58,285
663,679
13,418
180,105
221,316
113,113
301,511
35,34
89,302
210,269
173,20
316,221
178,440
343,191
542,129
666,62
549,1
408,2
49,612
129,542
434,147
323,98
267,608
438,417
352,350
282,225
282,17
131,131
179,191
679,80
174,121
42,187
498,430
663,80
188,222
380,177
380,680
380,61
380,440
380,178
380,539
231,191
545,25
316,222
444,76
204,204
681,682
144,492
222,188
222,316
458,450
408,285
408,520
408,281
5,58
527,113
157,61
61,157
2,520
642,642
683,683
285,408
285,520
285,63
285,281
305,55
285,532
394,486
684,684
351,351
351,345
351,122
24,40
207,207
157,380
106,188
106,589
106,434
106,365
106,147
21,308
168,291
168,542
168,450
10,325
93,133
496,451
80,62
450,168
345,351
339,96
195,63
86,131
86,132
86,593
665,142
42,160
557,232
142,121
581,51
69,311
128,114
25,654
494,128
666,362
137,685
611,486
86,686
455,423
174,685
80,679
136,437
160,114
101,98
470,470
76,76
304,304
568,129
106,340
55,305
121,174
589,459
589,434
589,106
589,671
589,365
685,137
679,663
214,413
128,16
86,117
434,424
107,687
380,391
180,129
58,5
309,221
107,258
122,351
142,210
142,236
225,282
264,608
264,213
180,284
188,311
273,46
311,188
63,665
389,394
389,486
665,63
486,458
63,194
63,195
362,506
290,584
63,434
178,61
178,629
440,177
440,61
440,629
543,688
543,689
82,82
69,473
513,272
142,23
390,181
16,128
69,184
351,191
125,125
460,233
460,473
26,23
458,440
5,279
191,681
191,682
18,17
516,5
86,37
69,190
141,510
510,141
20,173
404,371
106,690
363,114
363,169
363,367
691,691
493,280
231,692
177,61
177,629
177,440
160,103
160,393
543,542
429,100
397,295
91,64
131,366
560,29
233,460
462,212
63,132
419,329
543,292
114,363
60,179
211,411
292,543
59,5
83,693
83,373
329,419
390,389
390,390
283,16
5,59
283,589
285,285
565,266
663,663
549,694
380,157
340,78
132,63
635,137
635,4
286,285
286,211
635,520
635,286
635,2
635,63
635,126
635,285
635,208
11,608
126,211
695,695
377,174
48,263
48,361
48,442
48,245
48,443
48,76
48,417
48,485
48,113
48,444
48,423
48,171
48,547
48,333
297,696
143,329
695,607
695,259
695,189
695,21
695,222
695,227
695,315
695,459
695,317
695,85
695,106
695,228
695,20
695,316
56,532
654,25
387,385
212,462
249,506
174,377
269,211
269,174
269,365
212,329
212,28
212,128
212,114
212,81
212,355
212,367
394,14
414,697
186,165
249,301
21,695
212,169
397,296
251,340
491,695
91,89
424,308
424,283
427,282
411,58
226,85
226,317
351,377
86,340
96,304
142,427
86,417
341,297
165,186
340,86
434,89
304,96
529,525
282,427
151,34
89,434
106,160
667,550
667,549
667,161
309,297
330,64
170,64
438,114
698,698
506,249
357,64
699,406
379,174
699,700
296,342
296,203
296,351
296,179
353,99
211,4
222,459
359,533
366,142
667,128
568,401
296,379
351,179
51,581
296,397
249,128
37,86
357,62
379,296
165,128
179,342
179,296
179,203
179,351
698,305
160,35
99,353
698,285
28,160
128,256
312,85
184,287
290,231
128,165
104,320
60,103
428,461
302,333
320,104
87,115
287,184
157,179
562,654
258,357
474,419
5,669
462,701
185,323
356,107
18,160
323,185
26,24
15,269
541,162
0,581
249,365
115,87
115,155
419,474
473,184
178,539
19,666
19,661
685,175
359,11
113,455
539,178
371,371
107,153
107,77
107,17
107,173
107,169
107,46
107,326
107,671
107,355
107,367
107,702
107,453
107,295
107,45
107,147
107,249
5,211
182,213
497,562
568,290
114,438
172,61
362,421
438,116
562,497
62,410
296,256
438,113
116,438
309,316
53,466
115,42
6,516
6,517
430,430
581,133
194,5
516,6
591,591
5,194
351,157
506,362
535,554
48,643
65,172
42,106
494,318
207,201
140,6
134,554
38,370
316,309
256,296
21,107
510,510
152,121
107,230
113,339
90,220
458,275
170,107
377,280
178,380
269,533
234,654
199,174
180,180
123,115
434,303
434,371
434,295
651,301
344,177
344,344
344,178
15,335
177,177
181,172
295,434
515,515
515,494
280,377
371,404
311,268
115,280
404,434
404,185
404,97
404,323
71,152
434,404
290,329
290,357
160,467
37,229
37,28
359,359
218,17
282,366
357,290
141,506
272,15
272,273
272,274
211,5
273,139
174,158
538,92
91,90
538,538
308,320
255,256
256,81
242,234
178,413
308,21
366,367
467,160
409,90
140,46
661,264
280,115
215,268
452,264
340,598
340,554
40,24
62,310
15,274
15,334
437,136
367,655
42,129
42,128
42,215
42,434
359,498
183,353
5,305
340,371
237,237
703,703
704,704
502,502
477,477
705,705
240,240
61,178
227,227
418,190
290,706
426,425
75,427
218,133
103,393
21,62
353,183
467,62
186,70
232,277
338,169
284,301
397,320
707,19
63,481
62,21
282,586
427,115
233,83
99,62
236,234
212,144
136,170
17,393
86,290
37,23
494,395
568,65
58,282
282,58
128,42
424,74
190,418
234,235
318,113
310,1
521,598
521,553
165,409
232,14
409,165
425,257
282,474
113,494
339,27
651,254
222,221
494,515
62,467
58,84
162,541
371,340
46,446
46,428
340,251
413,450
356,81
598,340
215,42
301,118
301,624
301,13
35,27
355,355
404,708
404,353
404,618
404,662
404,709
84,58
337,96
254,256
301,284
305,698
216,429
11,359
486,318
429,592
13,128
85,443
96,337
339,165
424,280
86,96
96,86
621,11
191,148
592,429
42,493
113,96
286,138
57,520
83,285
473,6
681,157
440,380
663,375
690,222
80,106
383,383
263,86
566,8
204,94
188,667
188,473
188,80
188,663
188,549
188,69
188,418
188,184
188,508
188,679
188,671
188,710
130,130
520,57
133,493
11,621
4,412
711,711
283,83
157,681
320,389
320,393
320,320
12,267
255,712
474,111
218,482
218,340
320,397
404,233
96,455
337,135
299,171
491,163
476,112
493,133
233,212
233,82
8,566
181,14
212,233
62,113
21,121
38,245
38,417
38,547
38,48
38,171
62,571
285,132
331,459
136,455
102,412
127,189
60,181
60,219
47,86
184,173
175,137
262,180
25,36
37,34
411,271
58,107
593,377
433,49
86,184
340,218
59,59
464,455
460,462
483,47
86,310
367,256
107,58
87,513
419,143
121,283
69,325
69,713
69,10
69,508
86,172
86,714
84,282
84,31
84,366
84,110
84,250
84,111
84,142
84,715
235,238
47,483
282,84
128,64
69,667
434,401
325,69
142,248
340,62
58,154
171,38
484,83
716,716
158,158
128,143
2,481
143,478
520,155
160,430
491,491
485,113
401,434
128,167
485,485
129,62
131,717
249,147
209,319
481,6
137,121
129,280
137,63
129,526
129,426
129,53
129,133
129,232
129,440
129,14
129,403
129,292
403,129
526,129
373,372
372,107
372,366
138,211
424,174
115,494
408,130
14,129
53,129
395,389
37,35
395,379
210,209
6,481
124,124
211,138
320,181
278,183
174,424
527,527
379,395
516,411
430,160
2,665
4,586
284,5
55,718
55,208
4,107
172,130
717,717
362,141
64,306
482,218
27,24
513,87
42,667
42,20
42,245
90,108
331,166
244,234
417,438
495,256
311,16
155,520
106,256
62,133
271,366
268,221
401,493
79,162
420,568
214,483
550,81
440,533
397,719
229,37
81,550
343,343
474,282
0,221
221,268
474,494
292,62
290,86
494,474
105,163
105,83
249,141
464,493
46,448
225,17
48,229
543,168
361,116
107,532
160,337
302,96
160,336
542,450
526,576
401,172
64,128
355,128
147,189
404,125
275,275
662,404
58,96
515,64
3,236
64,515
317,85
317,312
14,232
141,62
229,48
63,57
5,284
482,419
62,141
393,308
393,380
393,384
393,386
393,387
393,389
393,391
340,107
23,417
107,340
336,27
83,105
610,235
417,23
417,29
96,92
122,376
129,35
323,101
499,61
499,182
183,301
262,402
408,194
141,44
61,499
327,325
412,683
461,140
461,446
461,428
461,447
461,448
461,429
61,172
244,235
216,140
216,139
216,428
216,272
216,274
216,448
216,46
216,45
287,189
113,486
20,62
608,720
92,96
117,189
95,377
277,284
493,413
493,515
493,168
493,172
493,450
493,440
493,275
493,93
493,458
493,464
458,493
413,493
275,493
301,183
34,54
95,205
554,482
27,25
27,26
27,27
27,28
27,29
27,30
27,721
27,31
27,32
27,722
27,33
27,34
27,35
27,36
27,37
27,38
27,39
27,40
27,588
27,545
34,361
482,554
361,136
361,34
35,129
467,86
215,223
13,165
434,280
129,291
160,135
75,135
665,175
378,393
138,286
175,665
333,455
251,123
455,464
123,251
450,493
377,95
243,80
86,47
103,368
551,723
267,12
129,46
333,333
447,440
46,129
333,443
440,447
553,553
62,151
62,367
136,361
160,576
85,314
723,551
450,160
160,361
303,630
174,520
160,446
160,136
305,5
370,333
114,212
20,92
62,158
80,243
68,663
274,15
520,174
6,376
520,281
281,520
376,6
2,59
8,672
8,510
104,61
327,10
90,329
400,86
35,33
394,385
394,250
10,327
321,321
86,400
36,165
108,375
234,269
533,121
115,113
186,254
486,114
486,245
47,168
22,35
91,329
4,59
337,169
27,361
88,88
13,329
14,14
511,420
538,326
302,88
13,23
248,297
338,724
338,437
338,336
338,136
338,439
338,135
114,444
114,114
114,423
404,612
74,317
212,283
165,29
165,725
165,33
165,34
165,35
165,338
165,38
87,474
45,216
21,489
79,133
140,15
523,522
378,103
329,363
145,546
65,426
474,108
254,492
32,113
474,328
58,175
451,566
282,318
248,696
285,58
339,339
588,588
25,10
159,159
329,13
23,13
100,117
114,486
526,526
279,279
113,32
191,180
114,547
114,339
140,644
10,25
117,100
556,464
271,64
408,5
104,181
104,250
218,1
147,160
464,556
121,533
494,377
207,95
424,109
424,429
271,717
231,122
510,8
49,49
351,350
380,120
380,101
380,65
350,352
290,108
5,644
133,79
2,208
394,379
128,283
128,365
377,390
6,408
88,96
506,19
76,48
60,376
60,172
60,167
60,231
60,122
60,95
19,506
210,363
167,60
438,338
165,547
254,651
95,60
108,357
612,121
180,70
96,88
20,11
93,95
165,13
188,42
474,87
518,16
59,586
357,589
685,54
685,57
685,520
685,58
685,63
685,59
184,68
448,15
390,377
533,58
282,371
58,254
59,685
59,4
190,420
371,282
371,100
569,44
231,60
105,154
160,380
169,212
153,282
533,266
101,380
108,329
108,290
236,3
440,515
242,210
587,3
172,450
42,188
285,4
265,525
210,242
143,340
726,342
113,115
393,212
236,587
566,666
333,361
333,417
333,444
333,318
333,442
333,423
333,245
333,47
333,76
333,48
333,485
518,282
184,509
4,285
4,58
411,717
160,474
160,258
65,380
589,283
589,83
587,236
265,266
667,6
6,667
164,269
357,568
160,557
569,451
727,464
63,420
148,191
241,236
212,393
249,222
268,311
557,160
12,569
379,394
58,408
295,215
589,357
283,288
83,199
288,283
154,105
154,533
518,154
690,189
155,154
316,459
107,280
281,56
115,420
283,106
113,280
113,107
408,6
525,265
11,20
609,609
408,4
2,5
258,105
258,434
258,365
408,412
535,134
50,643
451,569
9,452
547,339
280,107
469,375
251,339
21,728
393,533
338,252
728,21
172,401
90,143
366,74
369,630
545,36
458,568
525,729
306,723
525,407
525,505
525,421
491,453
491,117
31,36
407,44
407,502
407,503
407,406
407,504
407,505
407,358
407,506
419,78
339,251
450,568
533,87
179,156
533,393
329,568
420,13
66,329
168,47
167,491
238,158
168,491
249,569
238,412
22,258
371,101
420,63
183,356
183,80
183,375
183,184
183,357
116,245
212,82
149,180
82,249
491,127
80,183
31,155
338,256
570,570
546,144
546,23
62,99
121,249
113,485
417,361
361,417
153,142
366,372
100,371
258,22
366,317
317,366
730,62
18,221
397,379
713,81
314,160
569,249
389,64
478,543
478,424
105,256
5,379
5,157
5,191
184,357
82,161
121,371
82,46
121,362
121,127
82,329
121,468
82,495
155,87
82,236
82,214
82,179
82,28
121,531
82,81
520,4
82,367
82,203
82,568
121,642
121,114
121,128
121,130
121,169
121,296
121,129
121,187
121,36
121,18
121,63
179,214
114,121
121,210
148,148
165,36
82,303
560,84
520,208
568,357
137,62
568,458
338,365
731,731
129,63
490,490
389,379
732,732
321,61
63,129
281,5
281,64
281,408
128,207
85,85
211,661
198,41
5,281
306,733
13,214
13,340
17,62
181,219
84,560
385,377
377,734
377,495
377,219
377,167
377,214
377,450
377,148
377,402
377,129
377,468
377,228
421,525
357,329
128,526
155,31
62,17
169,36
86,480
17,121
593,128
507,507
526,128
133,114
143,357
480,166
170,36
170,367
109,108
62,554
62,134
114,133
592,334
173,538
401,526
218,18
133,531
133,256
133,445
326,420
329,91
176,515
215,1
215,74
215,309
215,248
215,313
215,297
215,227
215,73
215,17
215,341
515,176
143,62
98,404
129,296
310,17
110,108
110,111
322,735
328,494
337,420
4,520
22,22
25,38
25,40
183,329
484,572
303,369
241,234
406,332
329,183
81,161
11,421
147,1
147,329
147,85
147,106
147,316
160,397
665,254
74,309
251,26
18,218
26,251
367,16
367,36
367,170
108,420
108,328
166,44
328,108
18,167
58,137
82,187
82,18
82,468
178,275
283,303
424,188
424,81
283,372
393,157
393,396
35,29
394,103
264,61
325,10
114,160
406,44
406,502
406,503
406,504
406,505
406,358
406,506
12,681
355,249
135,116
736,736
7,452
61,264
60,283
681,12
21,82
116,135
737,271
232,280
194,55
6,397
6,305
321,393
21,42
62,404
82,21
256,82
132,282
404,62
173,325
173,10
173,326
142,74
293,293
105,21
495,283
569,12
112,375
112,357
76,485
493,399
481,738
543,543
286,126
485,76
278,121
82,227
493,270
493,290
493,568
7,421
156,191
473,667
283,60
57,57
473,473
82,326
82,44
82,739
82,462
568,493
82,10
305,6
82,280
82,129
82,567
82,63
82,740
82,550
161,161
82,296
82,395
165,340
82,77
282,132
147,612
232,219
741,179
58,520
191,156
166,373
144,546
179,345
142,254
82,228
166,742
733,420
81,105
82,555
280,493
743,516
743,517
738,305
159,11
61,64
121,21
473,108
492,152
64,61
152,492
214,377
108,473
744,744
41,107
160,58
117,121
369,303
133,308
172,219
308,133
63,16
281,3
283,495
415,697
285,137
432,217
211,82
395,494
516,743
136,169
48,96
235,234
126,286
494,506
29,113
29,417
29,21
282,509
434,419
409,117
21,29
419,434
96,48
455,417
417,455
455,263
329,367
108,81
44,161
466,506
411,285
411,211
44,106
70,180
354,100
117,409
249,44
100,354
87,533
65,94
377,385
434,356
36,23
232,380
254,58
249,183
434,154
312,62
367,329
44,249
423,114
745,189
358,43
407,566
107,100
643,48
515,458
183,249
169,366
62,312
176,486
107,128
107,41
243,507
258,108
234,159
234,233
234,237
234,319
234,238
234,637
234,158
234,240
234,241
234,243
234,639
234,587
234,244
128,215
647,420
167,377
132,16
370,547
249,371
249,404
424,367
506,494
180,681
24,27
164,15
154,434
57,481
218,307
218,308
218,177
218,309
218,215
218,248
218,120
218,220
218,310
218,85
218,311
218,221
218,312
218,222
218,313
218,223
218,0
218,224
218,314
218,225
218,315
218,226
218,73
218,316
218,317
218,228
249,493
14,493
325,327
424,474
16,63
66,108
137,571
493,434
493,41
207,128
493,180
275,458
493,425
493,403
145,249
197,201
198,229
113,301
481,57
232,440
440,232
16,132
100,107
100,102
94,200
102,100
16,174
283,601
14,289
14,277
14,203
14,284
141,11
114,82
114,434
11,141
22,137
320,377
463,462
746,746
69,80
215,128
301,113
180,493
304,211
87,153
44,406
132,424
253,282
68,184
200,204
68,20
345,256
434,493
434,114
33,438
373,714
106,298
106,582
399,493
547,113
0,18
366,169
0,734
29,29
116,96
434,41
434,368
665,121
419,493
734,0
438,33
371,249
376,64
93,172
329,290
371,434
376,203
83,747
504,293
121,107
34,23
298,106
38,23
40,23
28,39
183,655
18,0
493,419
743,102
515,593
515,94
22,173
255,16
282,253
5,42
42,5
174,665
259,92
34,27
557,133
123,169
281,174
645,231
107,665
330,73
156,342
7,510
16,255
424,16
360,359
81,21
92,259
179,149
63,236
231,645
183,286
183,478
183,81
263,419
193,194
506,2
29,229
473,81
311,420
434,168
419,263
511,511
165,437
63,89
160,417
21,81
62,90
233,88
233,586
31,438
438,31
438,308
361,370
361,318
361,547
361,171
466,213
75,437
179,284
0,178
87,434
14,47
297,248
103,546
453,160
48,318
133,155
707,700
661,19
2,506
308,438
373,373
437,75
176,381
371,99
251,135
373,706
663,68
502,499
502,406
66,146
58,105
54,305
748,107
748,62
146,66
738,211
4,571
494,328
20,68
434,214
434,35
434,170
434,367
135,75
214,434
390,385
92,678
132,256
35,434
144,283
177,5
177,64
738,55
178,0
421,362
293,504
170,336
0,380
327,473
473,327
226,17
6,411
11,270
124,404
305,54
11,233
371,106
231,203
6,54
6,234
172,214
526,399
411,5
531,78
531,445
256,132
284,749
401,401
321,160
408,137
93,129
93,143
567,567
165,464
632,397
397,632
337,338
30,28
385,390
385,395
435,647
435,127
395,385
395,296
491,390
487,451
750,88
54,6
158,639
434,420
235,610
45,140
638,355
261,30
282,546
171,299
212,152
486,292
309,17
89,304
89,89
89,252
337,123
397,6
397,64
698,58
184,627
380,232
107,133
409,418
370,361
409,326
69,480
42,105
339,361
339,417
339,547
15,448
480,69
6,751
82,422
234,6
619,613
350,350
376,393
350,593
350,204
350,94
133,107
420,434
270,280
155,128
300,419
482,450
89,63
226,212
116,337
506,247
171,361
273,273
3,665
174,281
337,116
171,114
152,212
212,226
528,6
421,466
283,380
283,181
283,215
283,389
283,390
283,61
283,392
283,394
283,296
283,395
283,14
283,377
283,368
283,104
283,321
283,295
45,272
283,693
283,494
283,752
283,86
283,160
283,594
13,21
753,151
213,466
264,161
25,34
237,234
19,293
570,264
173,22
738,481
665,3
429,429
44,358
249,153
627,420
129,714
177,229
161,121
51,128
397,397
397,157
389,296
44,374
266,266
458,168
114,443
114,442
114,47
114,76
114,485
123,337
367,424
114,171
338,170
370,33
530,161
211,304
21,13
21,137
85,312
304,420
358,406
24,23
720,720
24,494
464,165
183,223
217,162
217,612
217,643
217,654
31,256
137,21
217,50
217,282
217,431
217,160
217,142
107,170
624,13
96,318
217,121
590,28
183,142
277,296
461,533
159,89
420,304
21,283
434,166
433,364
337,170
86,601
277,232
277,231
720,608
720,555
720,324
720,266
720,754
177,380
482,482
178,157
106,1
285,683
170,337
478,329
755,211
377,526
377,312
377,548
377,491
377,292
474,90
8,358
480,92
142,152
245,116
340,165
13,443
292,377
62,211
336,400
504,7
35,39
714,129
237,210
304,89
69,69
147,424
62,427
172,493
172,464
172,197
172,342
172,128
172,351
172,483
390,491
121,180
582,189
430,365
254,74
74,254
163,459
520,303
520,89
158,107
566,421
566,570
46,106
256,107
106,46
28,29
28,30
378,128
281,698
93,183
64,397
171,171
377,379
377,380
377,381
377,382
377,383
377,384
377,283
377,386
377,387
377,388
377,389
377,391
377,392
377,393
377,395
377,396
377,397
377,398
128,378
294,203
5,437
506,699
114,106
513,518
513,340
513,226
513,184
157,178
645,697
280,232
266,267
400,336
266,608
266,265
266,264
530,365
208,285
15,140
21,420
22,520
137,22
282,183
215,756
424,147
549,69
178,200
99,124
99,100
69,418
526,377
437,5
336,260
148,262
399,183
434,550
434,44
434,184
434,190
160,318
222,560
531,106
124,708
86,74
237,162
434,42
260,336
434,243
74,86
138,56
264,661
31,367
243,434
409,51
160,401
140,45
98,98
267,266
107,254
17,654
751,6
264,533
249,107
282,269
96,100
363,531
12,674
210,256
210,83
56,138
65,581
286,56
158,234
158,240
140,282
58,212
474,66
474,476
474,477
474,514
212,58
213,407
424,311
100,96
420,278
131,83
489,21
301,301
674,12
70,62
128,196
282,173
58,249
145,462
380,379
380,396
247,506
5,125
282,288
175,58
466,406
440,264
572,484
124,424
181,103
89,520
496,602
160,173
380,376
380,397
86,458
409,244
458,86
314,107
376,380
107,314
115,82
115,121
318,114
57,63
107,480
183,93
284,180
62,480
261,438
278,493
57,89
438,261
738,54
738,738
738,281
738,552
271,271
190,105
82,115
367,434
340,339
57,286
367,757
244,409
506,105
69,509
3,175
0,0
6,528
418,69
470,590
146,187
538,530
139,45
392,86
106,129
106,81
86,392
489,528
106,303
151,29
288,282
151,753
256,425
478,469
151,39
756,215
478,143
478,356
478,66
478,108
478,110
478,91
478,476
478,111
478,112
478,328
478,477
478,258
478,478
478,90
89,57
151,30
469,478
662,282
678,92
282,662
151,417
100,98
86,627
489,644
453,87
98,100
87,453
553,134
582,106
420,511
366,758
420,21
397,393
122,191
258,143
258,356
258,66
258,110
258,375
258,91
258,476
258,111
258,112
258,328
258,477
258,478
258,90
474,469
166,114
151,361
526,515
292,284
326,173
430,506
480,494
283,21
114,166
141,566
152,256
345,346
345,681
345,352
420,174
115,455
214,172
346,345
469,474
173,282
515,232
485,423
90,328
345,342
690,106
362,602
174,420
58,193
7,504
681,345
681,180
172,403
172,585
172,486
172,292
172,65
357,81
184,329
180,352
183,410
645,156
352,180
193,58
349,5
458,623
81,357
81,183
6,349
345,343
666,267
74,690
549,667
747,509
674,267
467,189
329,184
135,115
332,406
161,267
164,107
164,62
161,19
340,212
546,272
759,459
343,345
212,340
233,612
424,552
592,579
592,140
592,461
592,139
592,15
592,446
592,760
592,335
592,273
592,428
592,447
592,617
592,272
592,274
592,164
592,448
592,735
592,216
592,322
592,46
661,267
127,37
322,533
700,267
30,32
288,432
36,545
180,231
552,132
231,180
590,590
334,139
404,152
21,367
21,214
168,399
168,403
685,685
661,247
214,21
247,267
183,172
183,280
183,526
183,203
183,291
183,568
726,282
125,5
183,714
183,450
393,382
393,283
393,761
662,166
720,699
107,164
612,233
160,250
434,509
206,546
517,411
162,393
69,434
62,296
478,105
434,440
565,324
184,69
173,535
173,62
173,462
44,324
81,663
686,21
559,559
411,517
361,107
128,166
440,434
608,406
321,697
5,76
5,74
266,440
211,137
211,363
211,66
211,252
211,121
211,48
211,480
21,686
379,376
379,295
440,266
324,19
258,559
99,404
263,547
13,576
88,302
338,211
19,44
497,440
166,128
223,105
117,211
14,270
14,196
14,168
14,167
14,291
14,231
14,130
14,292
137,56
440,497
394,389
138,481
361,62
282,373
123,681
551,733
397,380
335,760
498,569
187,183
169,41
62,142
493,183
169,337
169,336
307,376
611,292
197,51
270,611
434,87
546,187
283,249
611,211
357,143
51,205
570,661
277,289
284,14
244,233
107,329
520,2
733,551
329,107
681,123
552,552
200,440
82,226
65,65
107,405
82,420
82,489
20,728
82,544
82,490
506,430
82,576
516,762
516,102
142,667
352,345
570,161
588,600
763,763
4,281
430,246
324,44
230,82
230,121
226,82
205,128
166,355
387,380
0,459
166,431
401,160
82,230
247,661
113,48
160,242
160,150
28,363
107,361
68,671
520,22
92,287
68,474
210,489
278,168
278,129
728,20
68,509
245,443
168,278
489,210
143,419
48,105
300,405
674,430
20,259
375,282
21,715
492,64
338,62
21,329
21,28
21,114
21,169
21,642
21,44
170,254
249,405
169,21
21,278
21,314
21,1
21,129
21,128
174,199
506,238
238,506
195,208
314,21
210,129
160,145
461,624
450,482
375,89
215,400
282,375
169,136
169,135
86,238
238,86
340,419
57,285
642,21
254,170
265,608
272,272
520,685
286,571
134,535
116,133
380,385
380,387
493,256
566,247
566,707
566,700
351,363
454,62
287,92
600,588
385,393
62,454
301,155
346,206
458,280
232,483
726,152
726,612
498,360
450,82
360,498
212,170
393,719
170,212
681,352
65,199
474,513
132,107
351,329
351,495
351,161
351,371
351,296
351,203
495,351
370,113
506,441
593,214
317,310
351,28
351,303
351,210
351,81
166,434
329,351
483,764
20,459
285,57
410,183
194,63
405,300
352,546
260,508
535,173
212,269
286,183
400,215
720,11
13,171
441,546
221,403
437,165
58,411
403,221
199,65
180,347
499,440
520,3
278,278
399,168
612,356
504,430
504,246
504,765
329,106
282,153
54,481
57,412
766,340
57,211
107,106
212,550
212,459
212,576
212,589
212,296
212,490
212,223
212,544
212,106
212,174
180,277
141,8
323,2
107,132
62,450
481,54
174,303
174,210
174,211
498,65
236,240
62,168
550,212
340,535
65,498
440,499
363,384
103,150
406,43
406,500
406,501
406,407
76,75
260,311
135,337
189,459
28,351
47,172
221,226
450,212
11,720
450,62
82,80
62,236
363,152
61,533
169,450
340,450
288,654
215,690
82,209
82,210
82,190
82,184
82,543
297,260
498,466
236,211
236,62
82,767
82,4
431,80
255,212
115,142
311,260
212,255
83,420
13,266
101,371
690,215
233,105
381,60
334,592
448,592
322,592
140,592
447,592
46,592
495,460
579,592
105,233
105,48
211,236
106,212
106,329
164,592
80,431
80,508
466,362
466,602
346,291
124,45
460,419
460,495
340,179
356,612
529,441
192,4
516,516
76,455
760,15
760,335
213,707
60,381
60,295
6,206
614,106
513,92
340,166
251,136
337,115
92,513
441,529
166,601
569,430
226,221
466,265
560,222
376,122
11,666
495,367
272,592
351,283
351,256
351,364
351,106
351,129
351,365
351,249
306,326
311,17
50,50
168,113
168,35
322,272
707,267
707,265
424,115
360,371
139,592
124,371
426,401
726,106
303,363
738,59
172,280
172,655
155,495
155,106
40,361
51,399
495,155
333,107
426,426
426,621
426,568
426,130
426,257
172,47
690,282
145,106
160,323
367,495
87,155
87,615
87,518
87,363
87,546
471,671
84,431
38,438
166,107
222,187
323,160
106,155
367,212
107,333
332,699
115,434
434,115
141,86
440,493
46,434
438,38
753,470
278,130
434,46
115,424
246,430
80,82
359,466
340,310
63,411
12,466
68,667
68,473
68,550
68,549
68,508
491,548
89,91
161,363
461,118
461,13
181,378
181,384
181,388
181,295
101,768
310,340
549,68
679,375
549,221
221,549
13,461
502,506
105,329
105,362
329,105
31,142
122,180
122,60
172,60
15,592
62,255
495,169
142,31
464,727
337,136
140,461
6,375
209,96
326,306
6,515
282,401
44,166
309,5
62,769
64,280
64,94
236,236
6,139
254,144
689,689
92,498
310,445
283,388
300,102
375,6
180,178
462,106
435,533
20,72
106,87
106,145
566,451
180,350
363,661
434,183
37,261
5,309
430,360
353,708
353,124
353,98
353,97
353,687
353,323
353,618
353,770
353,662
353,101
353,709
434,198
187,222
371,365
450,280
59,738
515,6
108,91
108,474
183,434
87,642
87,495
87,255
87,490
87,106
137,54
105,183
105,155
105,160
105,771
105,424
101,353
58,281
106,371
127,105
63,256
498,92
376,376
201,201
772,772
8,8
773,773
296,380
296,105
294,294
411,516
517,517
6,644
314,105
400,259
54,137
147,615
249,7
377,277
377,231
377,122
377,575
97,768
7,249
327,327
420,654
420,118
176,593
176,94
282,4
494,280
285,774
494,340
0,215
640,124
210,234
467,166
64,244
57,532
560,775
560,328
194,411
194,238
560,361
560,27
560,75
560,229
560,336
560,48
560,39
231,434
238,194
434,231
400,20
20,400
26,27
256,495
195,533
4,282
54,194
229,177
57,685
24,64
259,400
280,494
64,24
12,7
12,365
278,214
353,353
366,253
98,86
160,163
41,776
10,173
225,1
474,249
212,450
156,697
156,645
164,395
249,474
526,401
180,301
305,132
113,168
412,137
61,483
483,61
182,379
182,157
666,566
48,211
554,777
266,7
328,91
618,618
563,272
320,295
160,128
403,168
348,180
290,62
406,525
494,375
64,420
60,352
20,20
318,455
420,64
424,256
455,318
292,611
160,130
328,474
328,478
28,37
184,6
15,46
474,434
370,423
6,184
82,180
82,278
82,1
82,17
82,340
282,290
641,641
423,370
121,441
121,44
82,493
121,420
370,725
121,489
82,128
82,41
82,642
82,163
82,453
82,474
121,256
121,462
82,173
82,114
121,153
121,355
121,404
121,269
121,46
121,303
121,367
121,115
121,28
121,23
121,495
121,147
237,244
395,396
40,261
679,679
778,85
323,354
323,124
323,353
323,371
323,99
323,125
92,530
142,353
142,285
282,357
434,474
420,326
358,44
160,80
121,58
251,437
295,308
408,212
312,17
40,151
212,408
45,164
644,6
430,14
251,455
171,455
128,200
17,107
137,408
137,281
428,651
698,208
375,494
448,335
615,106
183,256
200,128
128,160
274,46
121,285
121,211
121,183
121,137
410,82
376,379
165,160
552,58
183,121
183,82
266,61
405,365
408,286
4,408
201,199
140,617
229,119
81,549
81,671
229,115
115,229
44,16
244,237
434,329
301,337
459,560
329,434
285,698
176,214
455,171
489,212
672,430
124,99
214,176
146,779
151,367
180,644
306,728
121,366
121,612
318,361
318,417
318,443
318,263
318,444
318,318
318,442
318,547
318,423
318,245
318,47
318,76
318,485
318,171
318,64
245,455
84,233
84,510
84,601
84,780
84,269
84,474
84,254
84,585
585,84
160,251
251,160
254,345
254,180
254,1
254,227
254,17
254,340
254,173
254,531
254,77
254,493
254,129
254,128
254,41
254,642
254,453
254,393
254,296
254,329
254,474
26,654
254,21
254,114
254,427
254,367
254,169
254,28
254,23
254,441
254,44
493,254
198,434
254,371
254,404
254,269
254,46
424,44
212,489
254,233
254,210
254,303
254,252
82,355
504,44
254,63
254,495
254,147
254,81
254,420
24,654
254,490
160,352
254,462
450,419
254,174
254,153
254,355
254,255
254,165
254,106
32,654
537,781
85,778
644,180
37,25
37,26
37,27
37,29
37,721
37,31
37,32
37,33
37,38
37,39
37,40
37,588
37,545
74,460
723,538
661,754
212,493
21,254
493,212
547,340
526,782
243,233
180,212
254,458
458,254
212,180
97,185
107,493
370,318
370,442
370,245
370,171
362,6
124,282
210,241
105,166
105,282
105,601
105,87
105,546
185,97
61,266
332,358
249,495
447,335
127,160
200,593
335,447
495,249
94,128
303,212
377,352
545,438
621,377
157,719
438,545
352,60
5,183
183,5
136,151
783,654
538,173
71,121
494,141
238,234
547,361
254,84
259,173
284,133
79,531
79,339
419,419
666,141
165,531
155,1
86,85
182,719
86,141
107,74
654,783
400,173
494,484
388,384
108,143
108,356
108,477
108,514
108,258
108,478
108,90
35,168
155,223
160,441
161,44
22,127
269,5
17,155
538,498
96,209
87,427
127,22
107,290
408,58
48,36
97,354
97,124
97,353
97,371
97,404
97,125
99,371
327,249
212,303
86,506
173,105
254,290
69,663
498,362
498,141
21,434
397,381
642,212
212,642
405,107
62,290
381,397
62,282
70,84
163,212
41,212
242,159
212,163
103,60
434,544
269,212
212,41
285,412
573,573
340,547
288,105
114,419
39,34
114,254
484,494
115,166
213,498
359,699
359,502
359,608
359,265
359,267
359,570
359,754
359,707
359,672
74,107
411,784
83,282
83,121
83,142
62,83
5,269
308,434
532,532
405,495
101,65
282,441
282,196
589,589
282,184
405,748
290,282
549,212
167,231
549,325
65,101
231,168
212,549
168,167
168,231
69,550
268,227
743,743
114,464
231,167
434,308
128,107
392,104
544,129
318,420
420,212
544,212
185,708
185,124
185,98
185,687
185,371
185,618
185,640
185,768
185,99
185,404
185,100
185,662
185,125
185,101
185,709
589,212
82,107
82,62
82,612
196,16
212,420
261,116
62,82
405,102
231,277
108,69
62,203
158,174
145,571
91,212
346,181
492,212
164,272
132,532
419,114
538,306
267,61
355,166
174,212
23,785
754,44
268,212
181,346
242,209
28,212
212,91
212,492
173,212
173,400
262,191
212,268
212,173
623,129
69,671
79,497
424,160
405,249
166,559
190,162
786,64
536,184
184,540
160,212
184,536
142,172
174,208
21,787
11,265
63,518
63,365
11,525
129,212
21,5
11,555
11,360
265,11
11,213
116,261
11,529
420,531
11,573
60,320
5,21
401,426
401,183
172,142
525,11
63,212
139,273
6,362
452,452
788,717
411,6
371,212
189,667
189,550
189,80
189,663
189,215
189,549
189,69
189,82
189,418
189,121
189,86
189,311
189,225
189,184
189,508
189,679
189,671
189,710
189,62
168,28
168,114
168,486
666,11
67,189
168,284
168,789
257,544
151,136
213,11
210,245
210,169
251,115
21,11
48,212
427,438
169,210
428,301
209,490
209,63
209,174
212,129
176,576
50,217
294,493
282,163
357,375
168,458
39,35
301,428
450,176
165,151
165,32
165,245
165,171
165,251
165,40
212,63
88,304
212,48
320,60
569,674
569,754
87,58
63,552
63,82
63,121
63,209
288,152
356,375
87,269
286,305
256,106
35,151
552,285
552,571
552,63
552,208
355,62
355,212
409,278
531,212
665,411
69,679
490,209
662,107
322,322
212,531
98,124
339,169
497,79
160,394
497,482
352,351
563,572
255,62
162,190
162,433
602,362
358,566
362,19
267,264
790,544
164,695
155,211
249,114
211,155
131,163
450,420
161,666
180,82
180,121
180,160
180,41
180,249
114,249
791,493
482,79
212,365
510,754
249,83
318,326
83,249
666,161
174,209
356,183
114,329
107,662
74,316
329,114
13,137
661,661
506,498
356,106
324,666
339,79
445,581
695,164
481,481
673,673
673,495
143,328
747,83
489,405
168,166
441,44
748,708
748,748
409,280
409,138
138,409
428,45
366,233
547,417
233,366
256,114
405,489
547,47
16,282
547,48
50,433
44,212
403,403
499,608
499,602
229,28
541,420
212,44
121,189
170,256
375,107
121,792
121,453
147,166
147,82
147,121
16,44
147,533
474,142
250,395
41,166
41,121
41,612
41,160
41,546
474,366
506,674
474,160
41,601
474,107
121,493
152,41
474,186
173,41
173,147
147,173
474,615
474,254
377,741
163,106
282,80
377,659
377,106
417,725
417,245
417,47
417,48
142,474
674,506
166,168
245,40
280,409
441,362
147,269
256,170
152,269
420,541
157,296
157,489
169,339
404,269
147,233
678,311
152,365
83,269
506,510
160,748
493,121
338,229
338,165
338,339
489,157
506,672
163,82
163,121
163,105
163,249
163,160
83,214
163,166
163,601
163,282
163,366
163,142
506,9
83,168
83,280
83,41
83,458
83,292
56,56
493,105
493,249
142,163
141,161
173,233
173,269
157,388
441,506
441,233
161,141
292,83
173,260
506,406
7,466
213,9
7,359
7,499
280,83
7,707
7,700
7,332
7,406
474,269
474,233
167,468
221,0
305,286
512,512
94,494
167,749
233,166
233,282
233,494
233,601
233,433
233,86
233,84
233,142
233,70
233,62
233,654
168,83
55,160
137,20
608,499
655,183
655,280
87,212
87,163
87,404
87,105
87,424
87,643
87,173
87,654
87,249
285,54
274,45
334,334
793,206
259,259
72,106
212,87
173,87
54,285
63,210
369,96
369,89
369,88
369,304
748,793
304,369
231,292
409,306
153,87
153,212
288,212
242,242
153,612
212,612
83,612
83,212
292,231
498,266
447,690
169,495
447,473
266,498
335,794
201,128
322,794
242,106
75,75
493,87
493,615
105,612
48,654
493,424
394,160
163,162
163,87
113,725
3,412
20,137
20,520
128,94
115,612
404,87
147,115
56,520
464,444
610,694
610,420
610,296
610,250
610,472
610,255
334,140
212,405
9,506
612,50
160,55
161,160
285,426
426,285
409,184
671,356
88,369
195,305
409,292
92,72
92,260
92,326
92,173
444,464
549,162
549,288
549,276
290,16
409,25
21,64
417,795
90,409
434,269
81,667
81,508
81,679
81,710
695,597
417,30
404,115
405,642
405,44
405,329
405,28
405,128
405,303
405,210
405,21
405,371
405,114
405,296
405,490
405,81
405,340
405,226
405,227
405,278
405,129
405,169
405,796
405,174
405,355
405,367
121,117
495,105
20,409
404,212
13,130
305,195
121,434
671,81
116,531
116,79
116,165
173,92
173,434
173,115
496,362
113,438
184,409
498,440
20,127
35,30
290,114
290,272
215,434
158,233
290,6
290,64
28,21
397,458
114,290
114,168
531,116
290,107
589,215
499,9
107,506
162,549
162,163
222,227
440,498
290,160
163,612
290,494
426,457
63,183
305,738
21,405
214,83
783,669
530,538
530,92
788,788
797,605
429,446
429,216
349,349
644,644
58,58
58,121
211,212
211,738
36,29
414,479
256,493
798,798
8,573
285,55
285,738
285,481
128,201
210,212
39,39
201,342
462,308
462,21
462,20
462,272
462,249
447,799
223,183
223,117
21,46
21,303
223,309
223,560
83,533
83,186
423,485
83,115
799,447
128,21
800,287
800,185
223,212
342,352
516,2
2,516
2,517
46,21
185,800
211,131
257,426
352,342
76,263
338,367
491,490
473,447
547,114
212,211
117,223
212,210
361,339
24,261
35,5
206,206
249,462
233,158
417,339
82,189
147,107
21,462
146,1
86,20
288,549
321,295
212,160
266,565
541,107
41,23
41,493
41,474
41,180
41,115
41,801
201,95
168,172
122,231
107,769
474,612
41,63
206,294
450,183
376,654
357,671
115,513
433,50
259,106
235,96
11,21
367,338
466,11
184,107
225,189
201,197
129,623
641,420
573,11
513,115
160,179
160,343
201,352
12,44
63,128
63,41
552,518
420,641
11,466
5,35
520,20
404,162
525,358
337,301
627,627
243,243
309,183
309,133
309,95
44,12
160,641
86,98
641,160
160,90
160,181
366,662
183,309
233,233
520,285
520,305
520,286
194,685
802,172
802,256
802,129
802,365
162,404
215,589
462,121
520,56
314,189
690,74
155,363
464,464
95,309
494,190
35,35
344,349
363,155
13,337
390,526
390,226
37,96
133,165
492,510
577,249
160,685
160,298
249,577
568,568
81,212
418,473
40,442
81,137
430,5
137,81
133,28
133,340
133,129
133,169
133,367
133,365
427,121
81,685
360,11
142,62
430,166
237,62
125,283
80,286
80,174
62,237
13,278
122,130
549,81
502,44
502,500
502,503
502,7
502,407
502,504
502,505
502,43
502,358
64,165
89,165
405,405
577,518
225,225
80,137
142,571
393,434
665,137
7,365
139,282
58,82
58,142
282,665
160,342
89,375
95,214
357,112
526,199
7,546
288,756
121,186
5,430
293,506
64,644
64,528
160,249
269,301
186,82
172,523
223,106
199,526
2,160
223,366
28,27
85,1
640,98
452,360
452,161
452,7
452,570
60,388
60,394
182,602
2,286
301,269
249,162
62,342
417,485
380,14
162,249
409,128
409,450
265,265
83,288
283,125
160,89
189,533
282,139
434,441
434,28
434,362
434,165
434,169
44,434
214,157
10,728
201,62
523,172
485,417
199,776
803,54
83,152
83,256
83,518
54,803
535,482
535,340
105,41
41,105
160,68
212,83
588,29
218,199
381,377
15,216
482,78
199,218
54,63
521,217
681,343
482,535
129,275
343,681
602,182
231,624
41,215
41,434
160,63
308,396
288,431
212,288
62,147
275,129
275,178
15,162
730,107
81,365
541,215
258,142
562,426
62,80
58,612
409,35
215,541
681,681
28,133
28,340
28,129
114,128
187,667
187,473
187,550
187,80
187,663
187,549
187,69
187,418
187,184
187,679
187,710
183,152
183,518
128,133
128,340
128,169
128,367
223,166
129,346
44,405
63,54
128,63
550,187
339,116
152,183
105,115
494,466
494,197
597,695
597,597
367,128
367,133
367,340
367,129
147,254
86,125
47,129
0,250
0,148
550,19
62,478
113,478
444,47
307,307
307,347
58,533
132,160
748,160
21,21
282,77
426,280
129,47
478,62
478,113
549,549
529,11
160,481
212,363
312,225
231,284
209,155
466,359
184,549
356,108
249,530
363,518
272,269
155,209
250,0
30,29
45,107
459,268
19,550
87,13
113,338
187,166
549,106
151,151
681,350
294,342
294,214
434,63
286,2
405,108
405,87
160,356
31,37
486,278
356,160
62,377
550,106
106,549
58,481
458,397
356,474
562,457
160,132
58,518
405,16
549,473
58,412
481,4
481,2
166,187
498,608
412,58
226,340
5,89
280,172
281,194
281,195
5,726
93,64
74,282
80,187
551,509
69,551
473,418
129,405
295,107
170,151
108,64
730,5
528,644
588,23
357,478
284,734
284,1
284,296
665,174
47,547
329,495
329,371
329,211
329,63
329,169
329,46
169,329
169,371
169,211
169,63
169,46
223,215
114,211
38,339
106,550
8,44
262,122
11,64
160,482
754,720
754,608
754,555
754,565
754,324
754,266
754,11
754,804
455,115
314,225
187,365
160,78
280,41
333,152
249,518
160,345
35,301
554,340
41,14
64,11
62,295
152,333
293,530
58,160
246,266
16,518
11,754
54,520
215,316
226,371
226,114
226,128
272,462
46,329
46,495
46,114
46,169
283,518
44,499
44,501
44,805
44,502
44,503
44,7
44,729
44,504
44,332
283,162
226,256
226,365
177,60
11,7
5,495
5,730
516,192
165,170
773,405
143,90
192,58
143,93
2,57
266,804
339,38
89,552
169,734
17,82
86,264
66,64
45,428
427,166
424,269
424,233
427,655
424,87
115,366
97,97
282,10
549,64
377,62
223,282
99,101
549,215
15,164
129,543
284,6
141,729
361,361
281,286
358,573
210,174
162,58
495,526
495,296
495,250
495,60
409,225
409,29
83,492
58,145
375,679
389,157
61,179
6,284
160,184
543,576
160,189
409,305
31,424
424,196
424,612
245,326
305,411
424,493
229,31
434,83
424,31
108,300
272,164
212,404
46,16
404,615
187,405
450,543
57,2
448,428
265,213
377,172
132,481
63,160
132,54
377,764
339,337
339,151
339,443
339,30
339,32
339,725
339,261
339,245
339,34
339,35
339,336
339,136
339,338
339,39
339,171
339,40
339,135
24,29
497,340
304,88
249,63
189,5
358,499
358,500
358,805
358,502
358,503
358,7
358,407
358,729
358,504
358,505
358,332
358,358
142,19
340,497
342,377
40,135
54,208
135,40
481,132
470,119
2,132
531,531
45,445
291,346
426,133
79,78
131,282
342,191
141,452
282,131
142,226
64,305
265,407
282,531
329,329
24,30
64,290
427,82
344,176
640,114
543,450
82,151
82,427
89,806
523,464
236,132
63,164
464,523
318,333
158,132
47,263
114,640
404,254
132,158
409,135
609,24
531,420
74,745
62,233
160,468
285,411
540,184
84,166
226,142
226,62
493,526
493,292
7,451
331,358
140,216
303,88
331,19
745,74
745,221
160,224
331,362
19,331
526,493
331,222
154,647
3,195
352,347
62,730
21,41
338,318
200,498
200,65
232,320
107,80
367,160
189,21
189,20
373,282
189,1
189,377
62,210
80,107
80,189
401,714
170,5
5,807
5,189
135,409
128,95
258,421
339,115
615,404
69,189
145,615
199,377
320,232
138,2
372,32
68,160
170,62
518,283
518,152
518,256
518,492
377,199
76,444
76,423
360,360
285,89
285,88
58,194
413,143
190,86
63,324
283,174
162,2
388,104
16,80
474,112
56,718
143,290
331,764
434,62
143,413
46,461
331,225
461,46
166,84
546,513
265,360
331,223
360,265
160,278
160,129
32,27
498,200
450,64
331,464
269,461
331,295
215,60
461,269
464,331
147,546
340,160
87,189
331,328
211,56
89,285
282,223
184,115
331,260
107,19
115,184
331,29
223,331
56,211
345,130
533,515
147,366
562,401
360,569
3,520
410,62
44,141
481,138
238,210
104,388
169,133
44,8
191,528
563,14
29,331
172,181
290,143
57,56
57,59
172,526
515,413
528,191
260,331
64,282
786,786
222,17
96,325
477,90
131,211
452,9
325,96
209,494
533,457
177,381
493,426
533,498
389,385
389,390
338,32
107,180
366,147
397,181
590,30
17,615
65,493
114,107
546,147
340,83
526,172
489,256
30,151
229,114
172,714
141,12
122,656
114,229
290,280
225,409
520,54
225,331
563,484
363,208
172,468
151,261
318,338
520,571
590,35
83,340
116,123
250,1
250,495
250,526
250,296
250,351
250,60
62,44
409,272
9,44
44,62
5,170
381,178
370,427
370,115
370,39
160,340
350,342
123,116
86,166
294,526
385,389
249,327
526,294
102,102
401,562
272,409
190,459
199,296
324,63
6,170
377,189
19,510
19,555
19,504
19,754
342,199
342,167
482,48
199,342
229,39
674,510
338,485
305,56
493,65
639,639
56,305
808,808
278,611
17,160
409,448
44,569
17,154
282,20
284,257
299,473
254,445
178,350
160,520
776,199
288,613
485,263
485,444
485,245
550,549
84,549
84,624
84,422
84,160
84,48
84,485
371,518
149,157
141,421
5,408
5,286
726,1
726,189
726,316
406,699
21,183
63,249
137,211
24,609
133,168
401,44
401,362
401,256
401,129
401,365
183,21
281,571
296,107
329,80
329,286
81,225
489,771
352,214
184,301
557,581
494,106
494,81
494,480
155,351
155,46
107,184
428,164
481,160
425,513
351,155
474,301
273,429
301,474
160,294
164,428
493,62
282,41
405,187
444,423
751,51
215,221
158,319
158,235
158,236
158,243
158,244
173,723
62,749
86,222
243,158
430,8
0,73
613,288
268,295
373,420
577,283
441,87
82,186
685,305
160,368
409,2
65,325
295,331
295,268
282,160
250,160
494,494
114,338
285,809
809,285
80,329
371,62
314,184
59,132
533,25
533,32
300,444
569,707
776,41
123,96
441,105
612,612
321,810
105,441
169,64
102,101
407,7
107,371
128,155
5,283
535,10
535,728
301,321
375,424
12,8
447,579
38,722
366,474
555,754
265,498
46,155
86,280
86,95
413,515
77,581
77,557
77,445
77,497
77,531
77,811
77,539
123,455
310,317
411,282
455,123
183,107
373,180
7,11
215,549
7,360
7,213
7,525
685,298
491,378
160,142
314,418
328,331
666,7
283,152
283,492
362,331
776,94
74,459
183,108
466,374
160,44
429,6
424,375
597,301
269,429
261,28
48,37
409,443
81,494
734,177
608,566
73,358
358,73
131,58
29,409
57,138
138,57
358,331
160,270
160,611
160,486
91,143
91,356
91,108
91,328
91,357
570,265
237,319
498,265
145,160
58,131
9,529
698,809
698,552
5,132
429,15
108,183
181,379
181,380
181,376
181,385
181,386
181,389
181,395
181,397
181,368
620,290
22,686
461,461
164,535
316,17
164,446
360,7
809,698
495,46
156,377
83,296
83,393
177,331
411,194
231,621
13,590
169,81
7,5
214,191
35,25
35,26
35,31
35,32
35,590
35,36
35,37
35,38
35,40
35,588
445,557
167,196
83,13
256,105
160,375
809,412
106,74
106,221
441,569
64,169
572,350
180,157
86,190
83,96
434,296
134,133
569,569
118,13
141,51
211,636
590,13
160,296
290,99
160,183
160,681
160,509
486,611
69,160
160,69
198,165
504,8
184,314
290,694
569,441
621,278
803,412
160,388
131,96
225,283
15,760
81,299
213,7
409,38
409,428
132,5
531,114
283,420
566,11
62,748
17,282
86,18
30,27
325,82
82,325
9,573
286,532
12,160
299,146
170,28
238,64
459,190
64,238
143,108
434,16
12,441
295,276
295,162
146,299
466,441
409,590
206,196
28,170
16,434
147,301
726,5
142,115
301,147
809,738
419,340
9,9
58,738
738,58
206,203
162,295
411,809
387,229
102,405
38,86
168,434
562,200
229,387
84,432
226,313
145,434
257,284
715,21
346,346
307,588
44,573
170,35
183,493
405,256
211,106
62,129
128,405
482,47
35,170
229,30
47,482
170,261
36,438
248,366
438,36
13,481
254,285
172,168
118,20
615,546
333,527
333,547
333,171
621,401
685,81
191,64
107,282
107,704
180,434
86,720
481,13
48,115
48,427
48,151
48,367
107,375
655,301
338,434
301,655
106,211
21,400
160,541
405,288
541,160
129,176
415,86
160,201
434,338
493,460
272,448
74,85
115,548
211,809
74,307
455,444
13,135
283,577
167,206
373,253
457,562
174,283
307,74
305,685
83,81
253,373
103,179
366,184
86,415
91,258
129,198
13,113
568,256
197,86
499,264
264,499
300,126
405,64
370,226
314,221
152,518
264,804
283,221
685,665
200,562
96,131
373,571
405,283
453,62
411,283
681,342
499,141
283,405
308,129
83,318
83,114
412,809
412,803
6,429
6,430
725,370
725,245
2,409
377,149
18,86
632,719
143,91
290,424
4,283
427,48
427,427
720,86
551,299
460,615
473,509
16,290
299,551
101,404
461,735
233,63
233,474
13,812
360,19
283,4
460,518
240,237
283,411
174,59
233,124
233,58
233,101
665,685
41,256
41,249
738,208
169,434
400,21
355,16
355,142
518,559
518,355
126,58
434,518
282,233
282,393
282,105
272,45
150,397
12,739
225,221
98,125
112,112
105,17
357,91
572,572
373,115
115,373
518,434
129,308
243,411
116,464
116,151
116,113
116,329
116,443
116,29
116,30
116,128
116,280
116,32
116,725
116,34
116,35
116,437
116,340
116,39
116,171
116,40
116,207
809,411
64,170
64,168
434,288
686,22
201,200
305,809
288,434
809,305
160,232
419,74
423,438
137,665
498,421
498,529
305,64
4,301
329,652
96,123
4,192
641,669
494,504
12,264
419,211
19,707
125,98
419,495
285,83
200,201
246,608
537,368
537,52
423,303
661,459
641,748
141,499
83,453
264,12
16,355
314,301
58,303
459,661
132,236
38,409
661,44
652,329
142,367
418,183
418,129
301,4
16,105
300,128
428,274
44,661
813,450
168,426
450,813
74,419
142,338
224,468
213,141
814,52
191,5
313,17
210,16
515,292
141,213
216,64
24,28
366,226
695,734
418,314
20,74
141,14
106,183
695,365
64,216
115,64
168,276
16,210
345,157
211,419
211,586
211,546
211,434
15,15
210,233
48,492
19,142
13,290
76,245
229,489
93,168
221,215
411,698
411,481
373,166
489,229
481,698
481,411
481,809
74,764
74,308
74,310
74,312
74,313
74,0
74,468
226,434
160,562
85,74
478,434
379,308
379,380
379,381
379,61
379,392
379,393
379,320
379,378
379,103
379,382
379,181
379,383
379,283
379,385
379,386
379,387
379,388
379,390
379,391
379,250
379,398
379,377
379,368
379,104
379,321
379,60
379,150
748,46
473,213
434,478
498,246
434,64
434,226
411,243
14,141
133,160
58,809
48,261
48,48
261,48
542,526
309,42
309,612
520,58
64,434
201,51
329,477
90,66
221,283
160,667
371,98
23,438
347,347
455,113
155,145
84,612
356,91
387,378
245,76
404,249
444,245
615,460
141,141
261,151
74,106
303,303
107,494
237,158
697,697
568,329
21,518
67,108
492,48
108,67
5,312
62,518
612,84
58,3
570,700
58,615
129,515
4,211
4,481
4,305
438,23
515,129
405,356
18,797
797,18
10,13
392,392
379,64
271,737
498,267
809,481
214,681
498,738
570,267
200,51
259,21
86,368
250,113
19,674
748,283
236,233
229,721
502,661
356,405
305,4
86,113
86,197
809,58
455,245
113,86
615,615
205,593
533,94
450,464
450,611
450,128
450,526
450,534
450,544
450,714
685,815
94,533
541,62
714,450
62,159
529,498
10,324
159,62
116,434
64,184
6,102
405,362
321,483
434,116
102,6
211,698
179,103
106,462
358,8
107,450
314,312
314,255
324,10
314,314
745,745
93,27
300,312
300,314
329,476
266,141
754,360
429,124
444,114
419,154
237,587
134,74
182,182
141,266
312,221
431,217
412,3
281,301
301,281
107,152
352,681
28,434
310,221
105,360
124,429
82,165
112,356
813,623
112,91
13,305
13,336
13,38
58,685
360,105
226,366
499,498
263,151
263,367
554,29
515,493
569,739
695,405
401,568
12,570
242,241
473,545
405,5
444,444
5,405
223,221
570,12
105,28
545,473
405,456
190,189
590,27
107,158
815,685
815,815
6,137
489,365
352,789
352,206
699,332
529,141
529,466
665,272
419,497
419,79
419,445
810,210
498,499
420,83
430,83
223,64
526,542
237,159
237,238
237,241
237,242
452,499
452,502
10,434
128,346
64,223
428,46
368,321
401,65
438,423
361,455
756,459
58,654
169,455
153,434
337,160
357,80
231,289
231,257
455,169
495,419
80,357
504,529
455,361
85,221
548,1
548,78
548,531
548,340
548,459
157,104
548,21
548,405
58,138
548,106
548,256
548,278
548,203
170,816
548,169
27,93
269,592
810,393
164,748
529,504
216,254
77,212
237,209
748,164
493,817
303,434
306,173
284,168
79,419
221,314
698,211
249,58
325,173
338,113
10,21
152,433
460,249
124,592
569,8
570,8
498,8
28,31
499,8
58,174
172,86
128,434
168,183
741,741
157,381
157,389
157,392
157,393
157,320
157,378
157,103
157,382
157,181
157,383
157,283
157,385
157,386
157,387
157,390
157,394
157,250
157,398
157,368
157,60
157,150
157,295
157,308
157,391
157,321
181,157
98,371
79,482
79,340
340,79
307,17
548,377
810,597
187,62
215,314
818,440
220,17
340,434
62,187
19,430
163,434
254,216
133,44
241,158
8,569
502,374
301,173
8,12
8,570
8,498
8,499
8,504
27,590
366,531
366,78
366,445
434,21
498,197
13,281
498,293
495,342
495,214
520,5
210,434
411,412
223,17
434,340
269,428
409,336
569,9
39,480
25,26
452,8
585,493
328,328
531,79
9,569
531,366
9,754
430,19
342,495
342,103
342,342
342,277
342,376
342,181
342,219
342,280
342,214
342,450
342,296
342,203
342,351
342,231
342,122
342,468
342,179
342,95
342,60
342,575
412,411
8,441
167,342
531,434
104,104
249,473
473,249
437,115
368,103
308,17
405,314
183,418
211,532
394,397
314,405
181,342
374,529
647,685
149,191
206,352
397,394
261,27
493,585
685,647
538,733
135,165
441,434
409,581
57,303
57,610
57,619
450,342
424,28
441,8
499,529
358,707
303,59
368,377
28,424
450,515
409,624
404,105
610,56
610,57
610,303
610,89
610,59
280,434
368,104
11,566
167,14
105,404
179,278
278,179
149,344
221,310
201,420
59,57
59,303
59,89
59,610
59,619
434,531
293,8
79,165
598,521
298,685
590,23
149,420
155,655
105,105
160,236
430,765
81,434
249,16
434,211
526,457
17,434
186,129
356,258
345,179
79,47
404,160
160,404
155,337
430,504
155,420
440,818
489,82
272,186
91,11
129,186
129,28
81,20
434,148
20,81
133,62
211,195
621,231
359,499
224,1
224,256
224,221
224,365
257,231
21,548
189,420
733,538
146,615
502,529
221,224
221,468
409,447
526,296
305,137
21,467
422,82
467,21
229,434
390,62
459,756
19,366
19,107
420,18
809,56
394,60
434,229
56,809
172,458
12,86
366,19
278,351
73,259
259,73
169,62
325,65
548,371
593,776
548,46
548,129
381,381
366,18
153,283
153,256
453,212
284,191
400,400
142,83
18,366
346,214
83,106
11,91
515,484
165,23
132,371
18,420
429,273
460,170
460,214
517,408
170,460
26,35
248,260
248,259
248,73
126,126
426,92
809,211
20,287
376,283
371,132
81,155
287,20
69,299
222,218
222,219
222,310
222,85
222,312
222,223
222,18
222,314
222,225
222,226
314,222
92,426
314,215
137,305
376,157
424,783
261,367
145,474
282,31
148,434
423,444
223,314
302,438
494,12
420,152
438,302
707,73
707,331
229,513
5,82
806,88
82,5
13,581
560,282
597,62
28,25
28,26
28,721
28,32
28,722
28,33
28,34
28,590
28,38
28,40
28,588
28,545
235,209
806,285
806,89
806,304
738,195
481,286
481,63
481,137
92,11
38,35
155,153
173,301
237,6
283,376
271,211
271,58
283,153
6,237
81,533
62,390
145,58
163,62
191,365
191,256
400,309
195,738
64,103
285,96
138,160
16,405
337,437
463,463
376,295
204,51
132,106
11,92
21,187
21,249
314,218
314,219
314,223
2,411
411,2
211,271
120,120
73,707
187,21
371,51
160,138
51,371
218,82
309,400
280,450
23,165
815,137
106,106
101,124
747,86
533,434
533,106
685,174
285,301
248,0
59,63
681,191
493,611
493,232
493,14
587,194
587,2
221,74
221,223
371,323
311,74
461,819
58,271
667,184
273,461
363,128
256,191
2,587
128,363
481,271
145,300
813,280
300,145
13,476
232,515
107,541
678,747
678,678
528,305
441,86
424,4
65,568
29,361
7,8
361,29
290,256
164,322
94,776
340,290
301,285
355,283
410,356
214,460
499,566
411,3
411,192
412,408
96,113
3,411
198,129
365,451
362,529
34,34
423,113
370,116
32,361
361,32
497,419
20,82
608,529
756,73
447,498
395,104
8,7
412,698
129,438
129,340
87,87
160,216
160,349
100,494
13,409
494,100
280,342
134,373
174,408
192,411
255,152
681,214
450,377
284,157
371,363
405,161
116,370
494,464
245,96
96,245
340,82
464,494
161,405
547,455
493,486
152,366
223,256
5,195
128,206
60,390
312,311
153,16
206,167
308,256
115,261
493,694
167,199
283,355
412,63
16,283
167,128
128,280
290,340
405,15
137,4
2,140
2,96
2,64
733,728
518,351
498,447
498,9
502,8
368,320
21,550
559,283
94,207
96,369
442,113
814,347
96,285
273,274
455,47
400,728
128,82
46,256
206,280
206,41
165,119
58,132
124,354
124,98
124,97
124,353
124,323
124,618
124,640
124,768
124,100
124,662
124,101
124,185
57,174
424,355
496,459
820,41
820,820
87,82
191,283
388,379
86,30
82,540
165,438
388,376
540,82
820,128
434,515
434,768
820,203
738,520
261,115
820,593
738,57
400,106
363,16
265,570
18,222
261,753
438,165
280,206
221,18
57,738
424,78
163,83
424,445
455,5
115,233
5,455
5,169
145,256
169,5
569,362
146,18
181,156
250,320
314,363
320,250
105,422
820,204
820,94
820,200
395,181
269,154
62,254
115,58
187,363
83,163
41,820
188,495
188,363
261,96
363,314
591,62
438,340
114,405
160,376
355,152
31,28
305,481
820,85
37,48
332,499
820,121
445,424
332,213
142,82
333,288
249,21
29,590
13,30
473,25
288,333
338,245
300,226
602,700
4,434
5,411
457,440
409,325
440,457
128,172
96,261
820,206
184,667
420,363
36,36
379,719
155,18
113,76
133,183
721,721
721,229
302,304
221,17
114,455
820,801
820,196
820,51
820,197
820,198
820,199
820,167
820,201
820,202
820,776
820,205
820,95
820,207
340,256
31,338
304,302
0,498
498,0
207,820
338,31
201,820
206,820
155,326
211,408
498,407
498,213
498,525
498,358
387,368
87,190
183,133
238,440
4,424
63,586
4,121
408,211
408,552
325,143
466,754
466,358
368,387
141,504
720,707
821,163
154,269
181,526
358,498
424,46
32,261
695,147
560,496
30,31
278,191
440,238
7,672
101,211
424,210
424,274
424,748
748,424
172,207
207,172
192,323
485,114
412,625
529,9
245,338
598,598
329,21
725,113
326,155
498,7
290,493
105,495
87,665
280,424
496,560
231,377
249,28
249,280
493,572
62,546
28,249
215,459
424,527
520,138
93,399
400,64
260,89
62,591
417,165
159,440
84,270
84,118
84,372
84,443
84,664
84,318
84,105
84,544
84,533
84,336
84,112
84,453
336,84
399,93
822,572
405,62
64,172
172,64
57,408
155,81
131,101
335,592
2,809
281,54
572,822
160,730
160,20
565,608
565,804
565,754
121,4
408,57
210,45
265,359
321,250
6,191
160,400
231,342
231,74
231,262
231,575
74,231
521,823
238,758
118,84
262,231
400,160
96,251
157,182
388,157
59,2
655,172
191,824
440,159
300,300
155,130
164,448
811,340
251,96
326,543
326,245
495,74
495,309
495,384
495,218
495,215
495,222
495,223
495,405
495,315
495,227
495,170
495,468
495,228
495,638
495,316
486,725
414,645
142,85
62,820
4,142
176,611
720,332
331,707
249,672
142,4
424,113
424,543
424,114
424,245
424,338
424,326
62,262
331,482
80,460
331,340
543,424
160,21
460,80
602,61
672,365
168,292
317,226
122,103
380,182
323,447
138,305
60,342
80,480
480,80
424,240
223,624
58,88
58,210
58,89
58,371
58,462
58,126
116,160
447,323
171,116
102,743
20,160
93,128
93,78
93,51
65,51
190,87
548,143
166,160
262,62
314,283
160,116
206,168
482,438
454,107
498,562
498,602
498,707
498,700
498,61
305,84
438,482
79,160
57,305
323,192
820,142
568,426
143,548
168,206
337,438
142,820
160,79
115,301
438,337
81,121
278,420
278,13
96,59
21,160
255,107
94,820
283,314
327,20
38,27
0,226
89,438
305,138
160,428
809,55
809,4
809,2
141,265
368,393
171,5
627,473
473,627
607,255
5,171
5,306
195,3
64,375
170,543
38,116
255,607
3,137
215,187
215,560
85,820
160,2
215,188
51,445
116,38
351,278
520,412
182,53
825,306
306,825
183,278
368,86
86,177
433,405
563,522
543,170
160,87
87,160
201,143
160,426
754,466
374,502
397,389
482,331
160,329
241,159
20,327
400,222
81,420
222,365
562,498
211,210
62,495
2,826
826,826
53,182
438,89
320,156
151,748
7,358
7,407
7,498
177,86
160,171
160,127
288,288
269,105
160,672
482,553
320,61
358,161
241,238
506,827
64,87
135,62
160,210
85,142
161,358
107,418
81,283
321,351
345,191
89,62
62,89
351,321
332,44
332,500
332,502
332,407
332,504
332,505
332,506
0,101
482,497
428,272
6,183
215,283
826,6
62,405
160,115
160,169
6,826
16,489
169,160
82,401
529,720
82,78
82,445
82,357
82,783
82,245
82,371
82,132
272,140
405,828
15,128
452,529
74,560
74,268
128,93
128,820
389,391
389,395
389,182
46,424
168,93
291,206
482,318
482,228
210,211
210,63
84,305
420,81
748,151
118,420
7,112
720,529
447,428
87,236
366,160
160,166
81,16
81,424
128,218
197,65
45,62
459,331
86,690
167,218
310,313
128,249
268,74
316,223
160,786
738,698
738,412
128,15
128,362
145,303
259,297
368,83
811,531
47,79
201,218
106,222
487,529
487,421
35,128
829,203
107,63
492,333
520,738
455,76
249,438
16,81
308,424
245,82
430,362
141,249
96,76
438,365
438,249
69,678
142,58
173,728
94,218
690,690
367,427
358,213
358,525
143,201
64,74
213,358
74,64
389,60
377,0
442,35
685,56
0,218
60,389
160,292
283,81
362,128
344,231
0,377
249,152
293,374
262,179
226,218
667,105
441,282
30,165
94,95
100,404
484,515
649,729
95,94
249,145
25,473
424,462
129,611
481,305
0,17
0,74
129,789
74,187
63,233
627,86
114,686
3,158
408,138
515,450
96,816
300,828
158,3
427,651
167,820
31,427
63,158
233,828
87,223
373,411
114,152
404,82
337,5
301,209
360,570
242,237
422,601
177,0
316,316
0,177
569,19
16,367
129,694
816,170
223,330
822,290
745,282
301,597
277,280
209,301
466,555
553,482
426,562
120,218
582,418
129,615
742,742
290,822
4,809
2,158
783,82
783,424
286,80
21,80
21,671
5,337
508,80
651,118
206,51
206,197
206,198
206,199
206,200
206,128
206,201
206,202
206,593
206,204
206,776
206,205
206,94
206,95
206,207
651,511
651,420
686,114
98,62
400,96
96,400
152,154
357,108
58,283
368,394
283,58
62,98
62,62
3,194
523,280
453,83
523,829
214,342
214,343
214,346
214,278
214,352
152,114
132,82
394,368
86,81
492,5
338,455
768,98
58,288
522,563
441,649
441,729
441,754
441,249
457,523
417,160
288,58
349,149
349,262
349,344
349,348
349,148
349,122
349,179
474,256
262,349
184,80
184,187
249,166
249,546
546,249
142,84
816,116
376,181
129,464
59,408
137,3
424,395
480,329
329,480
453,472
453,255
361,165
527,547
201,395
201,93
464,129
263,438
438,263
2,738
692,231
201,160
93,201
828,405
73,268
145,828
134,134
357,282
5,492
820,546
87,77
520,408
192,516
192,517
370,25
370,92
370,26
370,443
370,37
370,135
615,168
182,389
37,151
82,424
21,371
371,21
413,176
661,570
82,20
69,329
685,160
168,615
329,69
132,121
158,63
158,4
158,2
158,137
308,295
223,225
828,233
201,166
68,329
424,509
4,158
5,820
803,803
303,423
412,520
412,59
69,424
424,464
82,385
366,518
809,63
452,666
464,424
452,830
809,208
283,424
452,823
517,192
245,165
258,831
329,68
18,85
18,317
18,696
63,809
201,196
201,167
201,203
201,206
692,130
314,166
105,667
700,699
121,132
820,5
26,370
13,280
105,474
105,153
160,269
393,166
393,433
393,145
393,71
393,84
395,201
390,391
13,326
404,412
493,522
493,563
585,544
151,165
366,183
282,255
160,137
338,263
295,62
160,379
64,222
568,1
183,366
427,31
222,222
183,695
160,548
226,696
526,450
94,199
363,434
424,295
522,493
601,166
255,282
17,142
4,532
283,434
183,28
183,128
320,593
320,350
320,483
160,164
828,300
434,363
164,160
815,305
316,160
483,320
5,41
35,165
35,367
404,142
424,124
424,99
542,172
542,401
385,376
160,316
357,16
93,280
152,283
305,243
266,466
579,46
198,820
266,720
208,195
81,363
53,231
401,542
82,154
82,166
82,145
194,3
490,377
231,53
377,490
29,5
96,58
121,10
160,326
30,434
62,164
297,73
190,69
359,9
9,359
288,19
482,593
221,222
155,189
420,256
434,61
310,82
195,826
714,425
255,106
434,30
434,647
533,97
533,323
533,265
424,357
351,352
59,305
442,545
612,340
333,460
607,420
695,183
305,59
751,128
343,180
434,820
82,310
393,424
97,533
647,21
67,74
357,424
385,378
385,103
82,290
256,283
167,95
83,368
593,320
28,183
593,482
412,404
370,339
370,151
694,129
146,81
61,434
21,647
339,370
333,434
518,87
249,121
105,106
424,222
249,5
498,160
103,385
455,338
455,96
533,280
671,80
666,19
497,424
74,67
170,494
494,68
494,170
424,93
489,87
333,87
87,333
504,406
5,249
142,233
5,29
424,497
54,738
229,170
134,5
278,486
280,363
822,350
447,676
98,64
389,377
389,104
301,276
137,815
69,282
160,448
211,365
128,183
253,459
253,80
253,21
253,20
253,222
253,405
253,434
253,106
253,259
253,315
253,189
253,227
253,671
253,316
253,258
253,607
253,228
54,412
661,700
366,115
81,82
164,45
273,140
273,447
273,448
273,45
0,248
223,152
160,281
350,681
440,368
209,631
103,61
103,0
211,3
21,260
21,259
21,253
533,441
333,282
270,28
249,211
216,107
165,329
282,333
338,107
424,132
260,728
666,441
82,353
82,404
374,441
177,515
113,116
699,441
417,333
0,103
257,183
61,103
303,170
515,177
281,160
661,441
593,822
616,533
105,431
540,549
285,254
66,469
424,290
282,87
469,66
87,282
137,129
137,46
282,572
786,206
786,407
241,440
426,526
168,523
170,303
368,440
440,241
813,434
546,87
160,158
104,389
169,229
222,467
467,222
128,199
182,376
826,2
306,141
306,20
314,256
51,820
323,768
180,62
525,332
155,19
768,124
543,16
453,615
40,47
483,351
455,333
265,533
63,138
63,412
366,188
602,441
412,586
269,420
412,54
674,19
140,819
665,2
279,160
62,180
58,431
47,40
47,47
31,261
393,142
420,269
85,51
51,85
115,171
115,38
332,525
332,707
115,443
562,438
142,393
434,132
142,508
115,417
25,30
282,280
63,239
4,57
4,137
2,832
438,562
132,434
481,586
296,62
500,44
377,464
368,232
368,397
198,258
664,93
664,515
464,377
13,478
0,560
178,178
431,71
152,107
99,424
810,420
223,87
74,331
560,0
444,333
194,826
557,445
221,1
199,399
533,616
397,368
373,83
820,160
87,506
5,63
368,379
448,334
160,285
13,199
13,78
13,94
314,161
381,160
546,615
756,597
264,247
264,570
264,700
667,81
160,381
437,361
437,116
79,557
200,199
199,434
434,199
161,314
121,81
220,47
6,290
160,820
334,448
564,208
564,126
592,592
437,531
236,241
58,424
833,44
68,16
560,74
560,215
560,316
520,815
251,417
69,259
57,4
460,679
460,663
333,115
259,69
209,365
115,333
143,469
424,69
536,83
424,68
13,327
259,728
810,511
404,768
663,460
93,413
329,28
286,408
68,357
92,728
209,71
209,84
665,6
231,249
351,575
280,655
6,665
68,424
417,251
487,332
80,184
68,418
448,461
184,434
389,393
434,200
434,167
434,99
685,281
418,68
281,685
273,4
536,229
525,44
526,440
245,361
245,417
245,444
245,442
245,547
245,423
245,47
245,485
229,536
191,166
388,60
116,816
440,149
149,440
368,366
778,569
494,601
569,778
50,431
160,170
146,189
199,820
430,280
531,437
399,199
87,547
547,87
170,160
166,282
427,460
366,368
64,523
318,107
478,183
107,834
290,563
339,170
61,421
3,239
272,63
250,741
63,272
23,23
132,552
816,119
816,470
333,128
333,133
333,23
333,393
333,609
333,427
333,474
333,180
333,41
333,340
333,77
333,17
333,173
333,531
137,552
282,174
493,835
493,483
95,820
776,342
523,836
59,96
405,282
183,16
282,405
314,295
295,314
8,525
350,157
837,107
273,2
210,208
192,807
2,273
375,160
269,145
494,210
179,181
286,329
286,815
357,21
285,302
13,679
180,393
427,105
297,17
107,518
4,826
4,832
665,212
145,771
405,145
329,210
598,134
331,74
160,214
498,441
86,283
756,311
342,776
21,357
531,256
105,243
486,94
17,249
17,105
54,665
94,486
499,213
7,573
249,17
573,7
107,837
826,195
826,194
826,192
4,239
381,181
133,11
389,376
389,397
126,586
126,552
126,208
158,239
17,297
322,461
45,838
679,13
679,81
62,366
181,381
318,494
394,376
381,150
300,124
547,527
86,326
58,87
28,329
166,64
87,23
362,434
23,87
362,256
251,170
376,389
376,394
334,274
318,424
826,4
826,586
434,421
93,515
215,296
489,300
420,30
357,183
375,183
832,193
832,826
832,4
832,194
832,195
832,2
832,192
424,183
86,256
16,68
194,832
555,44
107,216
546,490
195,832
367,44
367,81
81,114
367,21
114,81
815,520
815,286
839,191
826,832
128,35
287,81
291,280
291,203
123,180
720,765
485,455
455,485
261,170
685,4
83,579
83,273
183,292
148,377
59,412
437,38
679,482
333,176
820,215
5,134
27,437
756,756
195,5
451,487
370,414
730,160
414,370
295,182
473,30
133,10
822,484
68,494
283,114
233,174
121,219
80,815
69,477
58,803
2,803
187,215
165,434
565,9
167,165
14,79
165,167
776,200
141,365
258,454
284,278
20,80
9,565
20,715
80,20
84,75
84,442
84,252
84,115
84,654
94,593
593,820
824,191
320,182
115,84
114,767
441,161
278,284
776,820
820,434
323,162
62,726
215,511
4,685
482,679
305,281
504,358
86,44
44,86
47,333
593,205
290,121
58,826
162,323
510,9
14,339
342,294
322,434
103,320
518,105
453,189
121,290
255,434
434,459
11,133
440,440
685,193
685,826
87,509
459,434
13,33
13,497
13,197
13,318
281,13
7,570
222,106
832,586
440,526
748,222
182,320
694,493
5,458
339,14
423,121
160,828
427,434
121,423
58,586
58,832
170,753
828,160
235,236
129,840
129,457
577,282
570,7
13,771
288,758
249,221
690,447
832,58
115,533
601,523
593,200
314,340
169,437
225,459
340,314
215,159
215,53
107,428
103,392
159,215
478,514
107,8
24,24
346,51
346,128
425,90
443,443
90,425
526,568
249,661
137,329
133,172
133,93
661,249
434,412
80,92
172,183
172,133
193,832
412,434
757,757
115,753
427,47
443,47
443,820
165,93
69,87
15,45
820,53
329,137
820,159
305,718
132,58
748,105
491,377
222,86
430,543
181,393
160,47
523,601
105,748
320,434
129,81
129,44
129,362
129,303
129,210
129,19
129,21
129,106
303,129
434,320
320,391
62,493
588,28
644,5
443,96
329,113
391,776
96,370
508,68
64,113
64,199
199,64
121,550
121,544
160,65
121,226
121,163
121,490
211,152
211,389
211,364
211,340
211,582
278,301
68,301
160,262
700,661
214,301
303,4
303,520
303,3
303,281
303,174
776,391
80,21
140,274
165,123
63,301
290,129
183,3
128,157
4,803
412,57
357,68
113,329
434,208
170,117
142,441
274,140
160,333
809,552
272,3
301,157
301,63
543,430
301,214
138,815
350,377
93,493
92,815
17,17
474,183
502,301
662,371
223,83
116,753
88,149
201,5
201,64
149,88
125,62
434,173
453,301
434,53
159,105
434,159
810,560
46,300
301,502
159,434
421,434
494,187
459,215
86,438
332,487
64,201
434,612
810,471
815,138
242,105
145,269
145,518
145,46
815,92
841,841
184,249
481,421
357,106
438,86
117,170
105,242
558,487
95,143
685,286
5,201
284,292
195,803
327,105
434,2
211,842
222,311
211,518
92,80
98,708
816,165
184,365
195,193
440,64
486,168
421,481
815,5
458,5
803,195
208,137
212,820
226,283
44,129
354,64
131,481
473,301
159,301
301,473
301,159
261,261
361,333
177,214
368,537
133,464
133,292
262,278
52,537
686,531
686,263
367,35
214,177
13,285
13,272
166,142
7,86
284,342
320,734
47,160
262,160
86,7
443,85
797,342
153,301
160,206
598,553
143,86
615,147
86,143
47,427
412,285
366,166
166,366
9,265
367,367
247,700
265,9
336,170
183,29
255,5
96,481
157,344
157,231
53,215
53,820
53,434
387,387
158,105
182,167
19,141
323,5
471,421
438,93
105,158
424,282
663,81
141,19
241,499
241,592
241,209
531,686
241,237
256,186
14,434
312,189
13,190
271,448
167,182
544,813
644,64
19,499
229,198
13,164
190,13
93,438
292,280
249,427
273,819
477,469
310,105
815,208
3,107
105,508
665,303
234,828
234,121
234,404
234,239
234,160
234,58
234,474
234,145
211,604
249,243
5,128
83,290
83,484
225,301
335,274
358,9
107,3
31,30
707,247
150,250
5,255
169,105
179,378
349,156
57,815
815,57
5,323
129,351
29,133
156,180
156,349
140,64
121,80
121,234
121,767
121,552
174,815
87,74
87,459
87,187
87,222
573,8
473,299
460,159
166,86
282,404
199,105
292,133
301,225
107,820
392,296
272,651
62,174
826,193
190,299
651,272
281,738
299,190
437,89
483,133
448,271
182,390
182,391
182,296
182,395
182,295
326,86
118,51
457,421
94,206
361,135
15,183
68,173
83,113
74,116
285,183
29,183
157,53
602,699
602,525
173,68
79,14
215,747
79,51
79,128
249,460
128,79
440,5
121,543
121,281
546,233
504,301
12,358
64,440
686,301
358,12
281,121
723,546
423,318
30,764
186,283
134,64
64,134
64,149
283,379
546,723
155,301
268,223
143,166
700,720
51,143
293,754
40,560
560,40
188,366
149,64
53,128
53,157
183,169
316,215
116,74
5,440
570,452
3,571
128,53
62,338
184,183
482,89
167,339
510,19
173,83
820,183
187,74
187,459
417,86
13,273
277,214
549,661
107,531
361,27
661,549
62,179
159,820
303,80
303,28
303,21
303,114
303,340
303,169
303,367
303,329
340,438
58,81
179,388
494,209
265,61
28,24
13,489
261,455
183,820
62,393
10,69
141,438
47,361
86,504
366,165
61,265
160,435
327,141
259,327
438,141
376,719
327,259
661,11
661,161
141,327
499,241
815,80
815,174
193,826
460,460
5,192
258,198
820,62
425,401
7,511
705,450
65,486
202,623
133,544
817,515
526,14
694,706
426,403
623,791
706,280
835,275
544,568
543,817
403,291
486,714
843,290
655,458
458,172
440,53
399,526
419,789
789,835
515,270
183,413
232,705
292,523
523,543
563,464
256,365
562,202
425,567
567,843
14,256
664,694
600,401
401,399
844,133
585,168
276,426
491,624
13,156
494,576
434,145
167,122
95,122
543,129
543,121
13,514
813,544
333,601
92,127
249,420
157,149
450,623
85,151
282,340
323,618
323,640
323,662
170,16
101,323
661,211
484,822
122,95
107,441
368,14
547,333
333,492
455,64
733,723
314,365
64,455
434,152
434,121
434,282
221,85
31,165
13,339
131,57
312,317
487,558
62,498
455,261
127,92
371,124
165,550
165,490
165,226
220,215
220,128
220,434
37,123
226,165
278,128
151,85
128,220
21,36
122,167
550,21
340,133
342,797
54,809
809,54
16,170
79,811
79,77
79,539
79,445
13,242
259,127
373,280
339,167
482,576
643,50
21,459
602,365
492,283
621,180
14,133
242,13
487,9
23,301
30,133
249,602
411,305
305,845
544,183
723,733
24,37
115,492
328,143
328,66
328,514
733,733
133,14
133,30
388,179
615,152
194,59
314,434
62,216
216,62
7,608
423,62
492,115
401,130
814,262
303,159
159,303
183,159
647,458
31,170
31,96
846,605
290,83
223,268
83,557
530,293
557,83
338,183
41,5
588,307
458,142
183,210
183,89
183,520
183,165
183,338
420,249
411,552
36,21
165,96
165,223
518,661
518,211
192,102
531,365
446,140
58,422
422,58
738,285
256,518
504,86
64,90
31,24
809,132
24,31
481,285
356,16
160,286
615,518
615,492
615,142
412,102
215,717
68,106
96,361
172,542
340,16
64,191
564,12
564,190
564,365
361,96
12,62
271,192
689,198
62,12
194,803
284,621
62,269
192,271
443,38
455,116
455,24
498,73
207,199
261,119
261,655
261,427
261,470
441,324
615,155
115,816
115,453
115,493
115,41
62,19
62,418
62,306
62,35
83,173
442,36
285,271
160,230
160,464
518,249
388,296
294,301
93,714
282,434
205,820
320,296
320,103
285,371
333,847
96,165
13,343
13,322
13,184
61,296
494,115
464,160
458,647
243,64
424,356
424,329
285,586
714,401
435,160
391,182
198,5
257,450
845,305
160,12
248,17
301,294
459,21
333,166
73,498
45,273
278,28
278,722
820,249
498,74
249,820
615,244
434,314
262,814
244,615
285,164
7,430
451,466
433,434
82,147
841,376
173,416
173,777
376,841
62,459
588,392
161,504
13,356
13,207
161,496
74,498
249,362
243,58
58,243
46,447
211,46
211,174
211,450
520,520
826,58
12,707
551,533
280,813
608,266
443,113
366,187
303,46
450,211
355,329
355,303
355,114
355,472
355,46
355,255
307,226
96,31
121,222
160,690
132,807
409,33
388,378
184,160
333,302
46,355
107,87
87,107
114,303
137,126
685,809
741,250
74,330
340,848
313,313
450,257
73,313
302,419
419,302
46,283
160,466
62,280
313,73
160,3
160,275
160,424
10,340
253,62
215,0
62,253
305,271
107,187
297,341
329,283
15,272
271,305
114,355
28,46
445,340
329,355
362,496
283,46
374,499
374,500
374,501
374,503
374,406
374,407
374,504
374,505
374,358
374,506
333,160
429,579
429,461
429,335
429,322
59,160
106,107
183,460
211,355
211,169
280,62
126,271
126,137
210,46
845,2
419,655
218,36
114,255
172,377
328,375
328,357
303,283
187,107
248,459
62,356
251,338
255,329
255,114
255,46
133,346
81,46
15,362
450,5
662,366
183,473
346,133
213,213
329,255
92,92
115,361
115,531
115,79
107,255
107,253
355,211
355,371
355,63
355,169
371,285
116,263
446,448
255,211
255,371
255,63
255,169
31,151
597,756
362,15
332,700
371,355
145,144
441,107
391,320
434,210
434,58
533,128
2,845
58,434
531,165
200,776
211,11
340,593
784,784
845,63
79,116
63,355
63,169
14,498
13,579
427,86
336,438
13,83
166,210
17,166
169,355
699,44
169,255
419,482
419,183
63,845
356,62
195,286
115,160
183,544
62,494
667,37
5,198
86,427
35,107
84,513
376,18
518,422
160,226
183,419
545,26
545,785
545,27
545,34
545,590
124,139
409,27
426,450
426,493
608,7
105,543
65,752
126,55
18,376
211,329
211,255
211,114
211,81
307,18
63,329
63,255
63,114
63,81
815,64
322,446
201,198
201,202
201,593
201,204
201,776
201,205
303,355
700,247
355,170
355,137
114,170
2,571
211,464
169,303
169,137
198,419
81,211
81,63
81,169
464,211
460,421
459,498
255,303
255,170
255,137
498,459
14,523
14,706
108,469
231,526
523,14
176,333
81,303
81,170
820,346
655,655
0,309
174,363
351,280
482,339
355,184
114,184
662,662
482,64
77,107
26,29
336,485
139,124
444,48
569,359
539,160
640,404
160,539
159,460
286,520
438,336
564,242
113,26
57,849
165,816
243,210
199,850
199,593
60,378
60,104
60,60
793,316
359,569
210,243
195,520
52,1
52,314
125,404
314,52
518,362
281,412
307,114
89,2
424,62
367,366
2,89
441,121
278,345
409,316
317,314
419,365
246,498
160,188
166,214
299,81
644,296
160,666
177,459
720,700
376,179
44,441
20,536
137,285
292,493
776,203
444,318
35,655
137,166
366,82
166,576
536,20
59,194
142,434
280,95
280,181
280,228
168,275
87,543
87,820
419,473
275,168
362,283
809,174
31,39
193,195
6,412
412,6
460,533
11,211
655,35
65,450
459,177
114,280
333,654
820,162
322,448
340,143
45,448
543,87
651,546
280,114
450,65
129,399
638,44
254,283
655,151
0,88
832,832
160,139
664,664
820,208
41,460
820,15
89,159
88,0
533,818
169,183
162,820
121,19
399,129
357,480
546,393
280,367
221,121
5,516
5,517
249,419
107,35
747,184
105,820
419,249
184,747
446,15
394,393
195,809
820,87
810,269
121,357
170,31
149,655
70,152
287,106
593,340
820,105
409,108
106,287
301,228
57,604
80,356
121,372
361,151
300,46
349,347
11,293
11,498
11,266
11,8
64,271
674,504
733,327
11,247
12,247
281,411
480,356
480,21
480,20
480,375
480,221
480,671
52,103
62,372
375,480
655,419
21,480
129,160
272,309
272,612
34,151
327,733
822,563
9,499
372,62
381,61
61,381
82,747
82,526
82,486
82,426
82,168
747,82
106,717
123,420
65,130
132,210
153,154
210,132
82,261
82,508
420,123
82,820
82,441
266,441
424,106
191,434
434,191
498,11
511,64
121,223
95,593
427,96
64,511
96,427
160,480
493,82
221,218
87,180
593,95
836,523
329,469
498,264
747,418
480,143
219,60
418,747
333,162
160,736
240,209
15,285
15,429
238,457
197,95
438,339
307,537
230,80
230,375
285,15
247,11
100,708
100,124
100,353
100,323
100,618
100,640
100,768
100,99
100,662
100,125
100,185
8,11
5,291
5,141
5,815
125,100
95,197
62,521
707,441
443,48
404,154
662,100
608,441
496,488
15,820
655,149
280,426
508,747
851,191
700,441
420,362
11,530
74,549
429,334
851,852
851,605
573,441
851,851
720,441
480,74
480,509
480,223
480,357
211,424
93,526
93,458
214,94
160,776
166,159
420,494
183,458
183,290
183,426
647,221
160,306
26,32
145,271
720,406
48,486
67,86
546,115
221,647
82,221
82,74
155,95
82,222
443,455
82,104
82,647
82,548
82,133
82,337
82,295
82,304
82,170
82,51
82,143
82,225
82,853
137,420
420,137
443,333
443,527
443,361
443,417
443,263
443,444
443,725
443,318
443,442
443,547
443,114
443,423
443,245
443,76
443,485
443,171
191,851
195,586
6,308
231,14
557,518
420,854
304,285
563,563
304,82
74,485
221,248
221,116
221,313
221,73
221,485
221,317
165,31
810,87
84,441
84,113
84,752
84,555
84,144
84,493
84,729
84,87
84,37
84,754
84,249
84,180
422,154
249,84
493,84
277,180
434,333
21,820
278,621
17,255
17,467
17,386
17,494
17,295
266,11
17,533
17,253
17,546
17,405
17,189
17,283
17,612
17,162
17,495
15,420
17,340
17,363
17,643
17,366
317,74
17,378
17,106
17,212
17,83
17,86
17,726
290,356
77,62
17,459
273,15
273,272
273,164
273,216
498,44
420,106
367,280
390,182
11,502
13,98
106,420
420,139
391,295
61,396
107,372
508,189
747,508
160,591
591,160
183,480
183,509
183,318
183,20
183,188
183,68
183,137
340,142
160,610
160,19
519,316
249,533
308,6
226,443
305,520
256,531
256,557
135,361
557,256
182,380
137,183
73,116
73,221
73,223
73,485
73,317
73,0
723,306
420,296
810,296
57,64
82,327
478,160
142,340
91,183
508,62
82,454
160,351
183,602
251,62
847,205
317,248
317,116
317,221
317,313
317,223
317,18
317,73
317,485
62,251
39,29
205,847
362,420
378,296
183,91
183,155
568,130
441,19
847,333
54,2
106,424
68,183
155,183
131,809
700,602
318,183
128,214
166,174
593,199
333,163
333,493
333,820
225,18
285,304
160,197
284,681
245,183
151,37
421,7
61,345
90,183
54,304
25,361
69,183
304,54
304,809
809,304
214,128
361,25
86,584
516,195
54,96
54,89
54,88
187,20
367,748
245,333
16,183
81,86
748,367
195,516
195,517
2,54
89,54
89,809
405,158
377,347
299,855
531,363
441,12
417,107
345,61
273,271
111,108
349,160
160,91
392,387
17,671
17,21
681,284
546,155
21,17
160,303
160,369
655,223
155,546
158,405
249,856
809,131
480,183
114,609
128,327
128,486
21,221
438,531
255,1
255,189
255,316
129,363
121,474
440,206
489,132
186,363
486,820
486,327
855,299
820,486
820,327
128,105
714,714
121,518
307,310
307,317
596,596
105,128
282,209
401,257
440,438
87,183
183,245
183,69
183,90
278,363
271,273
183,87
327,820
327,486
225,74
531,115
363,278
531,438
209,282
20,187
68,121
121,411
121,714
74,480
121,184
18,225
22,11
440,321
61,440
356,480
40,170
184,121
290,106
845,4
599,708
599,304
599,96
599,132
599,2
599,211
599,3
599,63
599,208
183,270
183,611
62,209
440,435
395,393
7,555
160,427
121,326
209,62
182,381
182,392
182,393
182,394
182,397
182,378
182,103
182,181
182,384
182,283
182,385
182,387
182,388
182,250
182,396
182,377
182,368
182,104
182,321
182,60
182,150
519,518
438,440
4,845
18,115
405,46
435,440
65,401
537,61
142,216
265,8
544,544
412,271
31,29
11,441
11,22
84,662
106,255
333,142
121,480
142,333
520,183
20,480
377,128
339,340
490,405
143,480
54,411
608,608
170,145
145,170
327,128
306,511
160,8
515,440
411,54
390,103
170,229
170,40
223,20
222,400
255,215
255,295
459,74
377,365
357,142
187,87
20,223
153,121
459,467
483,483
511,306
216,592
142,458
568,450
21,272
13,211
101,97
19,700
549,74
596,282
249,353
124,706
282,612
160,143
499,699
80,121
121,368
405,121
255,365
272,21
373,508
300,169
374,5
201,215
169,300
564,564
274,21
115,249
194,586
194,208
230,74
21,274
662,84
190,533
178,180
489,129
708,708
376,320
90,11
86,67
543,425
64,665
818,533
249,282
249,142
443,226
154,412
232,312
719,719
87,545
310,365
697,5
176,478
478,176
494,308
520,6
240,11
460,244
460,328
460,57
460,189
11,90
6,520
308,494
11,240
301,857
166,137
621,301
74,21
74,20
52,781
293,365
15,353
121,143
121,661
121,401
121,165
661,121
255,366
358,530
366,255
62,505
300,329
249,303
249,236
249,46
786,465
568,526
258,468
113,847
329,300
410,490
300,158
90,469
349,320
740,51
615,87
294,129
559,769
375,81
417,437
17,341
143,10
443,847
10,143
153,160
106,355
132,242
242,132
85,310
374,166
366,229
499,374
738,2
249,310
310,249
525,504
107,281
408,586
166,353
748,300
290,65
65,290
450,133
74,142
300,64
64,300
4,208
450,600
166,74
494,62
618,98
30,367
116,28
28,116
121,282
458,494
822,593
847,847
858,306
820,366
187,1
179,61
529,529
366,521
28,107
491,340
485,74
521,366
317,17
452,661
106,184
269,820
756,227
300,45
283,820
708,125
820,283
83,209
209,83
157,128
56,137
65,366
209,166
127,1
206,852
285,5
58,304
366,65
443,40
215,201
160,410
300,531
2,300
145,114
350,345
63,533
300,2
160,40
87,412
10,777
74,366
597,142
114,145
408,434
335,124
273,209
273,428
160,493
45,300
209,273
264,7
748,564
602,183
529,496
440,320
412,87
427,339
166,173
166,209
13,515
366,10
249,356
249,329
249,80
249,490
249,671
372,372
469,96
74,166
445,848
799,715
665,859
16,280
302,5
10,366
608,11
107,366
696,74
579,446
243,234
106,467
366,107
148,349
303,249
23,160
62,509
223,317
655,231
371,236
371,46
593,350
229,366
467,106
174,58
236,63
236,303
236,371
236,434
236,46
236,249
73,106
602,496
142,80
546,269
546,211
363,87
160,159
160,245
638,169
160,221
166,147
166,820
661,7
86,12
160,452
160,140
106,73
526,426
8,141
847,455
245,160
114,366
149,575
777,535
337,82
455,847
506,211
452,420
166,115
82,377
107,82
458,515
321,440
420,452
312,256
15,461
15,446
15,428
15,447
526,280
211,506
141,166
257,401
310,494
54,249
249,54
427,142
56,685
427,62
144,166
427,612
160,30
58,166
169,107
272,563
435,616
435,793
82,58
592,160
160,207
813,399
813,413
813,515
813,817
813,168
813,172
813,836
813,543
813,526
813,534
813,600
813,440
813,714
813,275
813,93
813,129
813,458
813,403
813,585
154,183
48,437
166,58
183,154
125,354
125,708
125,97
125,371
125,323
125,618
125,640
125,99
134,10
335,335
546,518
312,74
339,438
160,592
493,166
393,282
165,229
166,493
434,856
278,681
82,53
82,362
467,509
229,165
570,19
58,256
81,405
55,552
231,343
569,141
193,412
21,87
69,467
661,141
754,141
555,141
608,141
649,121
265,141
300,434
358,141
360,141
494,229
106,771
510,86
37,667
281,845
265,7
498,526
408,126
229,494
138,408
264,141
165,47
170,360
293,141
121,649
776,130
57,809
344,814
337,16
107,828
63,162
408,489
257,130
64,601
16,337
820,82
160,149
63,685
142,166
180,166
699,141
366,494
366,62
23,166
572,377
264,19
86,84
162,63
19,264
141,431
373,243
573,12
141,488
526,498
489,408
820,443
506,434
494,366
44,360
166,141
504,141
13,210
107,303
424,303
300,87
176,440
115,860
141,358
549,418
39,455
162,283
455,39
494,93
211,16
121,280
45,429
73,166
23,116
121,68
96,91
91,96
367,64
64,367
525,699
211,646
238,211
121,203
281,6
281,305
211,238
116,23
170,455
165,365
84,419
455,170
147,513
165,107
129,544
300,106
107,165
226,227
483,727
362,81
345,345
6,281
832,63
211,571
281,683
63,832
826,412
401,148
285,160
777,554
768,101
81,362
306,91
86,69
86,508
306,160
172,457
197,143
818,62
197,27
143,197
513,166
87,166
83,101
820,243
162,253
253,162
420,166
249,543
89,411
823,7
823,661
89,412
91,306
820,44
820,28
820,280
820,114
820,169
277,167
495,87
106,828
106,300
106,279
106,230
160,385
271,412
167,277
89,301
277,14
385,160
269,166
34,28
280,179
280,214
7,823
137,139
280,296
214,280
13,32
280,18
829,168
95,280
342,180
543,249
546,474
213,441
160,29
222,255
34,24
34,26
34,29
34,30
34,31
34,32
34,33
34,590
34,36
34,37
34,39
34,588
55,6
504,441
6,55
55,411
160,36
138,285
285,138
644,166
564,174
247,7
55,533
411,89
412,89
519,459
519,21
519,20
519,85
519,222
519,405
519,106
519,259
519,315
519,189
519,227
519,607
519,228
719,379
350,861
7,247
215,220
168,203
63,107
314,310
174,564
777,862
851,575
457,62
494,108
160,191
160,504
160,148
459,19
828,106
474,663
612,828
162,643
197,13
820,166
160,663
221,107
486,664
118,511
568,168
253,166
291,257
366,305
678,480
295,472
295,255
107,28
107,31
244,460
107,23
13,26
168,14
25,459
847,113
94,377
423,245
685,859
114,725
459,25
179,280
608,265
44,160
196,820
18,280
6,549
137,160
558,9
506,496
9,558
730,460
549,6
62,457
177,220
198,128
121,601
129,107
27,197
105,303
460,730
28,339
303,58
301,445
206,440
173,166
445,301
115,28
115,367
298,536
298,507
298,287
298,551
494,70
138,63
815,859
282,222
340,325
707,7
160,327
152,166
5,464
121,345
121,278
453,166
303,166
215,155
28,229
863,57
121,221
121,17
121,340
121,77
121,820
121,329
121,856
121,365
121,796
327,160
121,173
121,333
194,137
137,194
121,88
293,44
94,440
70,494
211,215
21,537
440,94
52,814
64,323
318,482
269,121
169,280
280,169
809,59
411,864
149,206
56,738
293,11
59,809
19,459
115,340
115,173
577,166
353,15
141,232
44,555
44,565
160,152
152,160
411,286
232,141
152,340
54,438
738,809
323,64
818,301
847,47
482,777
828,16
438,54
340,121
212,183
249,440
166,664
166,93
222,309
121,160
183,212
255,222
600,600
461,335
591,145
145,591
162,333
412,552
256,154
163,115
856,249
256,355
16,828
206,149
533,145
183,513
226,74
148,180
581,581
5,285
5,302
183,308
530,11
92,86
422,615
268,316
86,92
199,1
440,249
270,486
142,184
533,82
338,37
828,353
301,818
223,758
485,333
199,338
350,343
281,615
160,310
25,545
160,856
303,121
129,557
16,221
313,215
557,129
482,531
149,160
406,672
16,771
107,16
221,16
140,335
531,482
441,166
160,832
16,107
55,698
55,738
223,222
608,61
608,264
169,128
137,859
412,193
2,489
489,2
314,726
6,440
6,458
93,494
820,493
828,371
828,46
455,455
546,820
493,820
311,309
302,302
128,44
426,270
426,168
426,172
426,129
426,486
426,292
426,183
222,142
640,640
160,10
642,121
434,11
172,426
420,78
206,231
31,121
173,121
420,121
828,796
486,426
820,654
231,206
333,366
84,811
11,434
5,47
106,356
366,333
103,390
183,145
210,121
77,121
160,818
290,531
290,437
756,390
533,473
214,211
809,57
62,8
199,121
128,30
280,128
128,290
128,36
188,533
698,738
698,481
340,128
579,447
411,64
211,214
0,5
483,321
206,14
14,206
326,121
377,249
135,455
143,326
742,166
455,251
75,367
249,531
160,160
579,448
160,209
13,325
121,1
489,121
23,170
280,820
63,849
490,121
533,188
106,642
367,121
371,121
30,820
102,64
249,377
102,516
102,517
543,493
209,160
55,126
151,655
815,63
171,318
325,325
344,191
292,426
87,283
87,329
87,28
87,161
87,303
87,152
87,210
87,371
87,256
87,296
87,81
87,351
87,129
87,365
28,87
371,353
329,160
493,543
329,87
51,93
44,30
351,87
264,9
249,87
803,58
5,0
321,391
333,58
674,9
859,665
89,59
58,333
210,87
167,655
215,366
493,562
51,44
494,458
51,114
493,600
366,215
448,322
81,87
426,306
30,44
64,234
747,189
93,62
305,865
148,150
82,123
560,518
859,58
44,51
3,859
333,121
533,440
216,509
142,291
69,216
107,430
226,121
339,464
96,338
654,50
474,121
562,493
666,12
865,305
290,419
206,342
357,121
375,121
338,96
139,819
81,375
171,590
7,264
12,666
533,530
333,546
357,82
337,511
13,56
13,263
485,166
157,384
211,308
211,462
511,337
280,340
249,208
371,708
371,640
290,168
809,685
54,698
54,685
77,166
33,28
222,282
183,845
552,738
552,54
640,371
133,362
223,121
251,370
361,367
168,290
443,251
82,87
161,87
545,28
164,447
572,593
20,83
426,114
106,358
107,83
165,362
243,166
51,27
618,617
129,121
166,243
40,847
131,532
83,20
183,371
183,36
199,53
30,39
157,284
135,443
59,865
708,371
700,707
537,85
63,88
179,262
179,349
245,171
500,499
500,502
500,504
730,730
674,265
291,142
431,4
165,290
136,136
44,133
13,349
302,238
238,302
275,813
450,426
21,280
295,576
27,51
856,166
450,295
492,256
492,518
44,856
44,121
258,16
425,65
265,500
434,252
96,66
655,167
258,249
390,438
438,390
82,23
865,412
412,865
303,236
107,57
160,778
256,249
148,401
290,295
174,157
529,362
170,280
114,426
195,552
366,443
443,366
266,9
356,509
356,362
295,290
147,644
58,244
23,427
58,372
23,215
23,333
69,356
97,434
434,97
249,367
356,69
76,333
144,433
579,15
57,460
9,266
157,130
132,89
856,44
266,358
457,238
500,506
285,571
283,758
434,158
194,6
523,706
160,141
158,434
160,54
160,85
440,366
29,533
706,836
434,361
434,593
434,275
366,440
173,256
57,552
366,356
552,57
856,7
158,89
570,247
7,856
115,546
5,218
218,5
51,30
6,544
64,183
777,482
500,569
500,332
500,264
173,155
30,128
30,51
356,366
198,196
198,51
198,197
198,199
198,200
198,167
198,201
198,202
198,593
198,203
198,204
198,776
198,205
198,206
198,94
198,95
198,207
430,441
627,667
627,549
627,189
177,18
440,399
440,172
440,14
106,223
82,333
218,183
23,107
537,243
172,440
450,13
18,177
213,487
84,444
84,582
84,1
84,127
84,210
249,401
473,232
494,310
845,281
444,84
232,473
455,211
366,68
171,333
160,371
612,474
401,249
13,421
57,54
371,160
506,504
183,218
336,280
356,549
213,558
9,213
265,674
345,178
165,51
128,106
211,455
21,256
546,333
282,560
316,758
546,508
856,160
232,65
310,18
448,62
860,115
210,249
137,546
115,16
362,16
424,258
424,237
186,531
602,707
459,565
206,290
16,362
254,366
826,809
34,438
66,96
62,448
438,34
96,469
362,62
809,826
696,297
290,206
424,758
514,108
412,665
62,362
263,486
430,308
430,211
430,462
5,243
430,12
129,166
129,283
430,565
506,87
128,576
258,424
856,434
173,249
459,362
459,358
696,17
707,465
665,412
727,483
425,568
340,280
13,108
13,47
482,483
223,313
54,552
54,532
443,135
520,552
520,532
483,482
132,809
322,447
229,143
113,176
600,129
486,263
552,520
552,137
552,532
132,192
271,809
91,107
183,756
362,165
0,297
707,61
107,296
590,171
144,434
142,467
546,760
61,465
61,519
434,144
309,311
316,297
82,419
61,707
105,419
421,856
57,243
856,421
549,627
809,138
809,271
809,465
809,519
243,57
280,51
717,106
537,189
88,285
192,132
537,1
186,186
280,170
358,510
358,608
358,602
358,266
358,452
358,700
514,91
487,805
68,68
333,283
387,377
70,83
107,91
58,6
62,137
311,494
51,165
249,165
249,184
351,734
351,1
351,130
351,181
351,95
13,4
549,356
674,569
714,62
64,417
96,866
280,47
96,867
101,83
377,227
247,707
79,420
597,282
312,228
13,413
133,166
601,107
118,209
172,143
127,169
390,380
253,366
537,170
320,868
170,537
283,333
446,429
526,655
115,283
4,13
420,79
176,129
526,714
380,390
826,803
166,129
6,58
760,546
426,290
869,181
869,179
869,397
181,869
128,420
412,56
107,44
777,10
535,777
19,856
65,840
65,425
65,714
139,216
139,334
65,526
420,128
206,291
280,219
179,869
397,869
105,64
820,751
427,431
549,362
465,61
465,809
465,707
291,168
582,84
353,640
160,66
418,6
284,214
55,809
306,21
707,232
56,481
56,271
56,826
343,107
371,97
38,170
856,366
232,707
698,138
91,160
160,519
333,84
419,490
320,157
368,375
96,80
263,115
797,797
87,233
87,393
63,44
63,419
63,490
63,184
211,283
283,378
283,211
405,45
143,128
280,116
115,263
115,145
290,426
145,115
393,87
38,847
190,473
640,185
6,845
121,191
118,128
563,493
121,548
845,6
458,813
121,228
121,99
121,438
61,389
61,392
61,391
61,368
61,104
121,747
121,540
222,1
121,168
121,172
121,526
121,426
121,93
121,261
174,405
803,767
309,0
141,6
154,654
84,494
84,86
84,107
84,62
209,5
17,252
17,441
17,233
17,163
17,269
17,23
17,404
17,493
17,532
17,427
17,474
17,180
17,41
17,153
17,115
17,173
17,147
474,81
147,17
865,865
316,268
128,118
71,612
570,707
627,707
809,137
333,280
160,107
413,200
214,207
120,5
865,59
3,89
797,231
128,1
231,797
358,459
314,106
355,107
107,343
828,546
89,3
452,265
211,83
53,440
191,420
803,826
717,215
674,707
333,129
407,525
506,83
263,280
106,314
426,93
93,424
616,459
747,424
451,360
129,422
59,138
612,2
422,129
45,405
373,528
612,4
86,756
340,129
543,672
412,138
44,128
756,86
401,430
401,543
401,664
401,870
401,835
69,362
533,63
280,263
459,616
93,426
17,424
69,420
726,85
51,201
121,232
82,856
616,1
327,728
5,209
82,365
82,169
518,615
452,856
758,61
82,36
865,63
588,282
168,424
707,627
526,424
168,493
61,758
82,106
82,130
172,424
82,314
82,188
82,127
362,107
249,550
44,283
818,189
85,160
170,38
312,255
143,172
186,654
828,45
549,82
543,494
96,327
426,263
49,87
87,49
44,82
340,811
121,78
526,543
107,362
426,440
169,263
213,265
82,356
83,329
61,537
61,52
83,474
38,113
23,464
23,128
23,220
23,367
500,141
30,261
420,69
55,520
325,21
84,546
84,272
84,835
230,424
230,282
375,368
200,413
533,856
83,44
483,219
440,426
121,308
397,122
232,426
188,145
256,705
272,84
16,157
122,397
21,83
538,723
306,538
372,513
170,533
4,612
820,168
311,222
174,284
329,96
245,486
719,397
598,482
165,860
107,327
327,107
96,329
481,96
777,733
83,128
777,538
520,166
168,820
302,160
820,618
419,81
265,452
160,302
533,164
533,269
733,306
21,533
282,494
47,14
533,360
533,213
106,518
106,419
828,434
733,777
164,16
294,280
14,482
581,531
424,128
533,362
533,529
206,515
206,232
206,292
585,129
145,188
129,87
222,543
211,402
362,356
280,294
498,538
171,113
249,489
520,55
284,174
434,828
329,576
263,426
263,338
263,169
211,420
263,168
263,290
669,615
169,113
14,515
135,338
515,206
803,2
2,612
426,113
860,251
419,44
419,128
419,14
44,419
173,546
419,460
169,30
184,189
113,426
64,357
615,669
14,419
421,86
420,211
482,14
428,273
169,464
464,169
285,625
477,66
264,406
264,359
86,421
211,64
113,169
30,30
266,555
266,324
266,754
30,24
64,211
265,232
533,88
533,302
557,201
9,264
213,264
66,514
362,69
63,865
186,433
543,401
30,169
205,483
232,265
48,372
865,56
308,16
56,865
533,306
533,173
465,519
29,443
569,501
538,777
183,464
183,351
421,421
38,30
27,165
786,519
423,333
799,189
747,121
96,28
160,59
280,483
83,450
845,520
28,96
290,14
608,213
16,308
426,572
183,160
211,683
5,496
661,707
231,196
231,385
231,871
404,533
859,366
231,730
162,432
593,572
537,14
777,340
196,231
506,651
368,112
90,86
13,698
307,206
288,295
856,452
112,368
433,433
101,125
845,865
520,845
36,588
375,142
306,64
730,231
88,183
776,776
280,160
183,302
271,698
302,183
118,301
820,362
142,375
708,353
160,25
546,404
362,28
362,280
362,129
93,513
355,210
627,809
530,533
126,723
255,210
549,855
549,187
549,80
549,298
549,779
549,663
549,582
549,287
549,188
549,800
549,799
549,67
549,747
549,551
549,679
549,671
549,710
549,778
549,146
549,818
549,690
549,190
549,540
549,467
340,274
143,758
465,14
706,290
169,290
244,210
533,371
201,557
533,210
20,222
62,419
128,81
588,169
169,588
362,820
434,506
13,440
81,128
14,465
424,164
251,30
178,345
288,83
272,310
211,489
30,251
411,4
810,520
232,266
164,424
4,411
308,166
342,157
266,232
87,828
86,620
738,271
165,533
271,738
128,116
173,494
841,231
533,582
231,841
489,211
860,438
326,733
282,248
18,18
160,283
182,351
419,270
419,337
419,199
419,591
419,168
419,172
419,214
419,256
419,221
419,68
419,106
419,184
419,468
419,62
419,12
419,526
86,518
419,848
187,533
466,500
261,121
282,687
597,460
64,492
533,326
494,543
582,533
494,173
533,820
151,251
18,74
380,160
498,405
58,83
238,243
115,105
490,518
210,424
4,256
251,151
806,806
714,86
280,113
405,498
430,533
249,464
249,218
58,183
533,541
526,121
533,147
183,58
356,424
623,611
533,116
206,786
681,133
448,107
80,128
426,423
5,738
5,271
141,502
107,400
400,107
809,707
466,504
465,667
465,473
465,549
465,189
651,624
169,318
302,285
708,124
318,426
93,121
733,326
544,6
865,845
474,96
79,226
44,699
283,128
142,303
243,319
533,234
290,263
533,242
387,389
303,271
419,129
86,328
86,90
304,256
132,142
533,310
533,17
283,371
358,247
142,424
283,393
283,320
4,587
107,356
107,212
107,550
107,459
107,163
107,131
107,589
107,420
107,544
107,489
107,427
107,233
107,642
107,495
107,210
107,21
107,269
107,393
107,221
107,211
107,490
107,36
271,303
129,419
529,265
265,529
58,13
138,685
362,51
92,336
350,351
287,68
426,318
314,18
314,228
314,764
96,474
856,362
856,19
385,231
14,426
251,860
655,37
249,180
249,278
295,288
129,695
424,211
69,141
27,261
264,707
220,23
695,129
256,304
448,273
320,283
395,164
108,652
419,280
419,371
480,508
450,329
264,232
533,262
533,180
426,245
872,707
232,264
533,201
167,181
167,526
14,51
261,51
154,107
473,183
241,498
141,81
698,13
444,438
16,164
292,168
63,131
305,516
305,517
516,305
685,6
181,64
149,167
533,46
845,845
776,204
707,872
872,85
167,149
425,457
425,289
425,621
425,873
425,294
425,874
425,430
425,705
425,543
425,526
425,870
425,835
425,714
425,574
425,129
425,130
425,791
425,562
425,403
563,86
231,656
178,483
533,115
256,4
408,96
96,114
96,408
125,101
183,236
533,822
533,290
114,96
397,103
6,685
820,856
483,178
533,576
652,108
619,56
619,57
619,303
619,89
83,433
121,217
121,432
160,83
533,458
823,264
282,234
156,381
181,383
181,628
269,579
793,613
211,695
533,667
211,240
54,138
54,271
54,826
546,828
390,756
209,420
695,211
419,161
533,430
483,232
272,428
272,429
430,183
128,419
526,181
526,167
106,357
183,430
242,243
411,738
420,209
405,541
855,155
155,855
209,13
875,170
533,493
88,806
430,856
333,533
747,62
84,623
84,373
13,63
13,767
533,20
197,205
107,107
747,282
474,84
93,576
89,211
89,58
533,19
107,318
450,93
401,712
57,160
65,533
533,44
181,167
94,351
413,93
685,138
533,504
5,450
820,30
820,165
421,487
272,447
504,533
120,133
160,57
56,412
564,263
564,183
564,356
564,304
564,686
564,4
564,303
564,10
564,638
564,164
564,640
564,748
564,589
564,114
564,2
564,158
564,81
564,63
564,876
564,340
564,338
564,480
564,281
564,258
362,856
6,418
362,160
438,860
114,220
114,44
114,362
438,444
208,211
333,441
333,233
333,269
333,404
820,143
820,342
820,172
820,133
820,231
820,129
820,581
820,123
820,464
820,232
820,482
820,47
820,336
820,93
820,483
820,136
820,171
448,579
448,617
448,274
448,164
448,448
448,735
395,16
498,241
40,119
160,550
160,549
56,698
859,685
498,232
58,215
145,255
859,137
19,533
215,58
243,242
342,62
533,877
533,81
417,176
114,533
401,289
401,873
401,294
401,874
401,705
401,574
401,791
533,141
176,417
6,194
25,301
352,656
301,25
201,82
201,121
498,178
178,498
177,113
424,738
82,201
107,162
113,177
572,82
498,406
498,446
498,501
498,332
560,341
115,460
104,393
728,327
559,142
160,56
86,393
393,86
205,86
45,447
83,23
593,342
165,142
86,563
250,174
533,236
174,250
498,14
16,64
142,165
329,198
714,413
533,408
69,747
581,533
174,854
408,533
447,272
447,45
56,209
167,197
414,443
234,282
161,707
747,69
240,211
342,593
30,424
243,209
160,526
32,32
96,234
303,738
209,56
533,165
533,361
533,114
391,389
15,174
208,194
389,387
533,190
499,232
499,332
5,362
52,820
332,836
152,70
29,116
6,426
66,90
600,585
820,52
828,419
85,86
62,375
375,62
132,249
443,414
180,468
330,330
533,35
533,40
533,23
533,303
160,193
845,58
362,466
232,501
366,424
607,419
195,174
457,568
457,840
457,426
457,425
174,195
533,28
424,30
105,400
611,270
400,105
249,64
533,342
106,283
268,248
533,169
249,695
417,162
695,249
498,12
40,533
498,247
242,236
152,84
423,5
86,590
86,35
63,13
96,236
455,547
528,392
172,51
271,145
9,699
9,500
9,502
9,406
9,498
9,332
9,358
24,440
442,442
183,854
142,20
32,533
303,424
171,245
69,86
96,470
208,4
208,63
470,96
20,142
5,120
96,333
96,23
74,424
54,132
23,96
5,423
440,24
332,608
12,498
201,533
271,137
552,271
115,83
51,79
115,615
115,442
473,419
473,498
498,473
662,494
662,86
494,662
333,96
61,872
305,683
143,325
197,64
226,107
872,61
457,526
211,734
211,764
55,271
160,498
424,495
424,695
198,485
269,335
840,562
63,6
856,265
678,68
236,96
62,143
255,405
504,11
235,319
162,321
83,143
51,118
101,131
467,418
841,397
397,841
715,20
169,365
62,747
443,29
442,455
447,62
358,232
358,466
358,765
232,358
58,698
190,108
608,332
667,69
496,64
404,601
281,57
247,498
6,141
466,856
856,466
40,443
21,174
21,6
589,142
533,520
560,211
6,21
323,300
678,627
533,168
191,379
249,2
167,284
167,232
167,515
167,130
129,214
11,129
30,129
515,167
81,129
275,60
2,249
174,21
11,504
581,301
6,79
832,412
748,405
284,167
820,106
215,820
512,366
300,323
62,188
301,581
13,145
60,275
27,878
106,169
106,820
454,82
271,285
303,5
33,878
440,231
546,221
62,189
285,129
366,512
231,440
485,198
878,27
27,62
408,271
431,84
271,408
412,832
94,205
588,438
211,194
64,197
303,235
438,588
235,303
550,44
109,366
549,44
64,771
96,46
44,550
44,549
172,28
172,27
172,114
405,438
204,593
198,329
8,856
93,543
366,109
335,448
169,405
26,135
121,252
856,8
149,349
62,544
377,458
169,860
412,820
132,366
820,412
150,148
132,738
372,64
391,390
546,355
280,572
280,515
280,204
80,129
13,39
167,290
167,292
590,438
590,86
62,371
438,590
243,132
132,243
377,220
481,59
166,158
0,313
0,223
879,242
106,372
106,373
828,64
320,94
2,865
350,320
352,352
232,167
94,320
166,2
96,20
223,0
280,13
506,166
544,62
546,158
20,96
361,438
169,816
438,361
552,809
438,405
390,268
283,44
236,208
452,19
52,61
700,19
166,399
166,506
114,116
221,546
4,145
145,4
338,114
116,114
816,816
5,303
427,333
427,23
454,106
166,427
154,154
506,856
87,300
19,365
27,170
27,338
27,135
880,174
237,424
174,880
96,340
444,417
428,140
587,4
356,121
96,151
96,119
96,263
96,725
96,442
96,423
96,437
96,655
96,47
96,336
96,136
96,367
96,439
75,96
423,96
13,685
96,173
96,10
96,259
96,881
96,326
223,612
10,96
241,210
326,96
5,718
106,454
812,859
442,96
685,880
3,62
82,549
82,518
31,198
58,859
541,541
2,283
508,679
292,515
283,2
103,395
803,194
128,204
244,158
478,13
198,31
46,322
19,49
880,286
880,63
165,820
405,531
251,27
62,627
346,511
615,357
241,244
865,2
357,615
62,169
31,162
377,782
533,15
533,335
860,816
860,135
533,322
533,45
178,681
590,443
114,172
169,301
880,685
45,335
533,4
533,194
513,642
513,459
87,211
405,221
238,62
64,405
4,698
166,377
166,12
207,197
197,207
63,880
162,31
46,96
661,362
428,335
362,661
6,63
322,676
132,86
15,322
61,379
768,99
420,409
47,96
62,238
96,101
12,11
428,322
286,6
243,236
504,856
451,141
337,548
685,408
66,66
405,263
271,528
387,485
698,412
57,411
57,271
249,12
33,113
419,5
419,489
543,93
64,349
528,271
489,419
142,77
142,253
142,756
142,828
142,131
142,269
142,180
142,856
142,404
142,493
142,153
142,17
142,173
142,453
142,147
611,11
11,12
391,61
142,812
170,434
4,712
138,126
211,258
4,55
4,738
408,685
81,166
8,86
303,551
322,15
322,428
322,429
428,15
428,428
405,758
379,16
379,80
379,164
379,63
379,628
438,5
2,107
146,601
146,166
6,587
500,501
500,406
627,62
845,303
686,245
58,880
303,845
349,64
86,259
259,86
148,179
533,187
469,90
91,758
342,851
4,271
66,211
229,338
295,560
166,23
166,156
358,105
405,124
152,288
343,183
343,129
581,420
166,880
105,114
105,367
105,358
352,178
105,81
105,326
367,105
551,303
166,178
618,404
458,377
458,183
880,58
86,8
86,353
326,143
353,86
809,806
806,809
417,79
166,611
249,19
244,243
62,64
215,64
149,490
82,137
417,183
81,81
166,573
237,243
47,417
183,343
249,187
141,573
141,9
264,823
533,581
66,117
66,611
66,389
66,661
66,121
66,560
66,338
66,480
66,252
66,48
66,654
420,581
187,249
86,623
58,159
58,158
856,504
194,58
100,62
141,856
450,86
856,141
149,621
878,23
335,429
183,705
508,184
150,381
149,347
6,181
6,337
181,6
6,296
6,377
459,490
337,6
46,405
459,106
621,149
149,179
573,166
180,87
188,518
404,532
490,149
32,417
148,224
560,295
194,865
498,86
865,194
417,32
518,518
397,378
152,116
560,362
560,19
560,358
546,154
560,329
166,20
12,560
166,194
166,393
166,250
560,12
311,190
419,28
316,560
166,882
350,180
335,533
121,29
121,306
121,647
121,748
121,230
121,245
121,568
121,236
121,242
499,19
748,121
150,741
665,812
57,194
412,194
86,21
145,21
194,305
847,48
329,514
169,82
169,828
169,121
305,194
238,0
21,86
106,560
169,106
0,238
256,121
21,145
877,81
244,209
420,20
113,36
36,113
466,487
342,350
62,3
131,64
443,26
249,589
589,249
466,466
131,586
404,372
404,282
404,366
404,121
404,86
404,546
549,218
380,393
280,121
809,89
809,302
302,809
137,880
137,812
443,339
218,549
419,45
424,393
45,419
474,560
158,58
611,176
64,412
64,116
560,474
422,19
509,667
57,812
430,64
509,184
20,166
820,64
667,509
262,347
509,418
64,820
509,509
878,35
431,372
509,69
509,508
880,880
812,57
518,166
509,549
13,458
11,611
336,92
35,878
142,64
166,666
828,356
347,262
28,419
356,828
405,211
405,63
211,405
187,518
118,183
96,728
458,64
209,543
581,450
64,458
409,390
13,79
131,63
367,361
589,607
198,198
166,347
490,459
426,840
131,832
29,62
50,152
62,87
546,226
62,29
180,162
452,608
114,847
179,60
509,107
509,62
145,393
62,736
832,131
417,27
31,33
810,88
88,810
450,581
459,187
811,28
65,169
812,601
121,96
447,273
756,142
847,443
812,3
17,431
608,452
292,129
142,577
307,314
13,483
157,174
509,81
840,426
815,194
194,815
427,145
218,513
17,872
405,183
166,139
482,598
577,142
165,883
166,249
145,422
145,856
183,405
166,87
340,777
249,159
480,184
509,325
249,431
249,23
249,340
249,173
249,333
169,340
828,145
278,365
258,211
258,18
422,248
259,89
325,509
340,249
518,187
11,430
412,884
494,24
58,373
588,36
427,249
307,85
800,533
164,96
167,460
299,590
590,299
372,58
84,229
48,84
166,140
229,84
339,437
232,608
232,804
459,0
880,137
13,667
13,333
509,68
832,587
557,395
494,2
265,804
885,728
231,655
285,65
7,62
426,65
494,23
543,209
537,366
408,208
23,494
94,342
200,207
179,104
698,126
480,39
143,142
388,128
388,150
308,430
308,211
885,106
211,430
509,306
460,167
506,500
209,128
64,249
81,145
20,885
13,730
730,13
494,25
278,157
333,83
515,93
515,277
588,545
262,100
83,333
286,880
885,20
455,58
249,357
392,588
269,615
137,87
87,137
143,121
392,368
61,14
537,103
537,380
537,389
537,394
537,526
537,53
537,221
537,178
537,403
537,486
55,166
53,103
53,380
53,389
53,61
53,85
53,394
53,312
53,537
53,526
53,465
53,221
53,18
53,14
53,178
53,403
53,486
141,608
92,818
333,256
615,269
404,586
12,856
249,366
190,16
166,55
164,273
100,262
95,204
291,450
457,399
104,179
256,183
184,62
25,588
482,423
423,482
818,92
45,640
92,723
62,357
470,151
381,156
80,866
271,55
166,856
102,411
102,192
353,796
250,157
209,16
661,856
79,417
238,209
238,242
828,121
93,204
411,408
23,121
12,430
204,93
277,515
453,121
669,420
342,681
423,89
152,87
886,601
92,152
856,121
216,273
152,92
3,601
183,272
126,698
723,92
318,170
333,36
62,7
886,3
887,20
20,887
856,430
430,11
65,357
64,828
87,20
31,40
31,35
31,32
40,31
62,2
3,57
347,179
347,307
157,347
213,496
303,571
387,157
837,837
768,100
342,130
342,94
115,820
115,128
856,87
820,115
223,518
409,421
87,353
865,58
278,342
278,149
278,262
353,87
820,256
820,212
176,501
493,282
7,500
7,502
7,506
377,166
408,411
21,282
184,422
422,184
649,649
283,28
283,169
283,367
57,3
121,726
121,759
482,162
58,812
412,888
404,301
340,217
170,13
866,80
405,601
28,405
46,121
59,192
121,151
121,353
192,59
235,244
601,405
30,339
232,484
13,170
405,434
86,225
607,118
828,889
23,480
162,654
86,201
201,86
333,89
494,590
132,208
511,262
885,21
160,552
23,212
121,890
340,405
434,283
140,140
698,57
698,55
698,54
698,685
698,56
698,59
36,48
409,497
24,25
24,26
24,32
24,33
24,34
24,590
24,36
24,38
24,39
24,588
48,338
464,35
190,121
452,498
35,464
498,452
347,157
57,601
601,57
413,413
347,61
61,347
368,295
121,190
87,426
162,90
815,880
409,81
294,377
86,28
391,380
160,621
28,86
52,157
246,7
7,246
129,113
285,806
41,41
41,751
81,301
817,817
67,160
234,96
86,70
409,40
40,409
225,86
160,551
160,67
209,64
405,889
887,887
708,768
430,7
529,499
699,529
529,699
211,705
301,81
509,260
509,678
886,58
182,308
86,366
281,718
833,5
160,240
240,160
107,2
333,82
86,10
776,201
163,546
306,509
169,6
599,158
442,478
409,190
678,509
681,160
856,506
169,820
367,470
169,419
2,880
887,885
254,254
210,405
340,282
889,405
269,142
641,282
74,400
859,412
107,736
179,347
107,748
377,294
160,559
262,377
400,74
243,820
377,262
160,812
282,641
394,295
155,849
438,64
205,94
565,430
581,78
412,859
419,169
48,847
45,404
812,160
559,160
531,419
419,351
747,107
419,531
81,108
351,419
134,867
602,602
525,359
470,86
404,45
282,106
160,747
106,885
359,525
405,308
405,133
133,405
245,301
64,438
14,368
420,669
51,283
57,880
132,217
812,880
299,700
106,282
700,299
728,96
812,412
333,28
5,828
86,203
5,833
86,662
226,223
86,138
412,812
168,600
884,884
242,62
65,282
859,812
3,812
282,65
160,882
211,807
891,405
26,590
820,365
86,226
160,355
169,308
405,891
226,86
483,556
86,94
533,172
611,160
107,747
756,431
860,455
354,354
263,405
182,869
479,479
284,511
262,148
160,261
528,373
470,494
56,880
730,211
299,299
300,892
405,892
191,160
587,832
518,107
511,284
210,107
195,57
424,105
128,388
308,462
44,107
169,638
443,590
266,525
706,523
300,889
880,157
57,195
525,266
35,14
6,89
288,571
698,2
263,82
82,263
458,413
458,526
195,160
2,698
507,85
57,6
399,457
237,174
440,176
240,158
287,298
287,536
889,300
131,160
184,508
35,261
261,160
107,89
206,284
284,206
6,57
248,330
73,756
373,240
373,552
373,93
373,133
892,892
170,310
138,86
310,170
191,150
533,508
354,101
266,407
892,300
300,183
300,475
300,642
300,44
300,495
300,739
300,263
300,218
300,283
300,209
300,161
300,303
300,210
300,255
300,638
300,21
300,371
424,641
160,131
367,419
199,205
308,169
602,499
92,887
86,470
494,470
404,494
37,24
201,169
169,201
466,893
373,515
373,184
887,92
64,21
160,156
424,880
190,366
366,190
63,812
245,337
337,245
387,393
828,107
359,7
151,24
419,714
12,82
12,121
615,828
79,152
82,12
84,615
151,424
84,57
282,880
152,79
160,312
165,121
8,466
812,102
373,194
201,283
174,80
75,753
283,201
121,12
880,815
556,531
174,126
92,685
880,859
470,261
137,80
466,8
486,5
200,820
6,486
5,840
318,160
426,283
753,860
753,119
327,894
860,753
23,261
371,208
859,859
424,589
531,556
466,64
611,64
102,812
318,36
318,169
264,358
593,94
283,426
146,316
426,166
426,518
426,714
366,180
407,494
132,252
75,470
162,169
851,157
169,162
180,366
452,421
452,466
452,358
316,146
611,6
466,6
358,264
249,215
494,90
589,424
889,375
117,62
373,481
107,284
232,498
284,107
860,375
380,200
380,562
469,143
400,678
499,7
581,497
190,311
5,466
321,283
6,56
318,82
466,5
685,92
62,163
375,889
56,6
470,116
116,470
557,128
641,371
258,160
82,269
107,98
4,252
82,368
82,277
82,219
82,782
82,730
82,287
82,93
401,82
252,63
63,252
100,301
68,679
301,100
132,518
320,349
546,742
518,132
199,258
276,276
246,246
162,184
510,494
366,152
258,199
496,213
63,55
375,860
63,243
188,183
284,203
812,273
5,100
184,162
487,496
242,238
98,107
100,5
277,203
417,895
13,526
13,19
167,172
160,395
16,642
498,487
160,353
249,201
10,405
201,249
172,167
73,316
615,146
405,10
157,180
343,157
306,68
68,306
13,53
708,404
21,188
173,107
470,438
438,470
128,23
132,258
258,132
330,74
418,287
300,10
141,360
287,418
690,21
300,367
173,160
812,58
812,665
485,387
21,690
21,222
173,405
305,16
305,489
73,309
116,183
362,401
183,116
489,305
376,160
93,14
208,155
405,173
137,6
128,5
513,513
466,160
39,40
280,734
280,1
280,148
280,351
280,575
613,243
332,421
642,16
89,64
394,388
14,93
812,366
355,546
223,365
64,173
812,142
615,180
615,17
615,493
243,613
674,7
615,820
96,121
615,393
615,474
615,21
132,46
615,427
615,115
809,88
615,333
173,892
10,64
405,375
87,258
106,83
21,615
46,132
170,301
300,173
173,300
615,856
269,617
588,206
615,243
206,588
615,252
615,58
615,153
86,142
615,253
615,331
290,643
253,615
615,249
615,144
615,64
243,235
243,244
812,115
412,738
116,655
326,21
115,812
812,434
560,223
82,212
355,300
355,405
738,411
141,661
371,174
28,172
368,250
183,545
61,301
607,490
316,468
405,896
291,294
169,13
333,261
361,261
290,167
422,17
17,422
301,61
97,708
97,618
97,640
97,662
275,511
429,301
187,160
94,483
820,23
892,405
473,549
483,94
80,96
206,62
264,569
62,206
142,106
3,102
452,501
452,700
106,142
452,213
859,4
397,52
316,121
128,557
52,397
613,619
102,3
250,393
304,252
690,86
526,82
643,49
176,656
49,643
424,83
178,656
339,25
339,26
339,29
339,33
177,656
269,155
121,316
155,173
572,129
812,448
161,661
661,823
206,214
320,179
179,320
367,115
640,97
448,812
525,86
859,815
129,367
296,395
300,896
647,93
93,647
166,221
166,223
685,845
138,54
713,509
391,321
381,321
321,381
263,116
845,685
249,132
240,242
174,15
240,424
540,189
20,215
413,458
892,44
892,28
892,128
892,114
892,314
892,340
892,226
896,892
896,300
896,405
56,194
433,186
150,191
340,867
490,607
121,324
166,351
610,459
87,215
809,809
215,87
37,590
226,892
295,179
44,424
518,86
129,576
129,203
7,537
269,424
537,7
444,301
4,533
194,56
263,897
60,321
129,64
86,525
405,290
587,587
126,138
536,214
214,536
86,426
295,471
638,896
221,14
892,173
367,892
367,531
367,405
442,333
273,812
166,184
408,571
851,352
162,195
379,191
459,717
238,601
55,412
546,340
424,151
498,64
86,708
86,687
86,100
38,38
508,299
195,162
5,57
318,86
87,325
164,170
147,145
337,165
428,579
719,296
333,486
301,268
69,13
145,147
13,342
268,301
13,69
321,60
611,129
166,163
166,404
486,333
685,55
685,738
685,481
149,6
641,301
409,171
301,641
412,55
166,19
166,28
573,19
507,513
272,183
397,546
230,898
898,230
655,438
6,149
438,655
63,379
63,854
412,587
63,278
63,28
426,86
9,823
186,62
28,63
28,278
28,303
708,62
489,106
169,89
93,86
719,376
513,655
486,303
486,81
89,169
486,44
486,28
486,128
486,280
486,165
486,169
486,367
486,362
458,291
183,285
183,367
291,458
892,891
486,356
486,285
486,329
486,430
486,353
486,21
486,188
486,286
486,36
486,410
486,63
486,106
486,184
486,357
486,478
486,365
381,393
409,417
151,494
242,121
231,178
107,730
173,896
166,376
166,133
417,409
896,173
738,131
6,169
166,426
730,301
281,252
290,79
157,734
35,486
242,240
201,103
6,128
34,434
494,160
494,222
115,30
19,573
113,62
121,288
179,397
166,786
166,380
166,818
166,799
397,179
818,259
107,410
470,367
116,460
3,208
92,68
259,818
421,213
249,642
249,163
249,18
249,253
64,329
457,65
252,281
266,500
180,107
486,115
166,405
166,300
252,183
107,252
252,107
411,55
411,57
411,209
411,88
411,174
411,281
411,126
103,394
160,533
183,252
183,215
290,165
56,126
126,56
550,107
256,280
256,128
326,107
372,115
573,44
75,494
473,69
282,249
493,107
348,191
546,209
110,110
506,765
339,113
209,546
612,832
20,326
280,256
20,424
209,637
209,639
209,587
137,252
252,137
107,127
400,11
218,166
165,183
127,107
11,400
494,75
250,321
81,486
166,303
859,166
88,809
347,180
170,164
166,218
166,641
641,166
166,69
86,586
58,86
86,38
215,183
168,764
86,58
103,215
115,486
285,166
285,107
282,107
184,486
443,116
494,168
82,215
357,184
91,66
128,6
765,506
142,142
506,661
215,82
486,51
168,494
91,110
455,330
89,76
377,130
295,82
347,681
708,107
107,708
63,718
54,166
62,811
161,555
161,754
21,424
719,157
206,307
166,127
271,209
147,142
452,487
252,211
209,271
256,62
191,857
2,899
297,74
338,48
303,252
86,215
820,343
204,200
768,404
74,62
486,261
486,35
486,14
21,287
74,87
546,210
343,128
343,820
738,63
244,252
601,160
166,296
166,61
353,249
124,166
362,430
166,54
340,654
357,486
223,228
107,279
63,738
128,210
65,231
756,225
612,71
886,859
30,26
30,590
30,38
30,40
30,588
30,545
474,546
107,209
30,33
30,34
30,37
886,217
886,366
2,86
110,121
107,79
100,687
310,366
107,434
28,28
420,282
249,137
299,6
287,21
546,77
526,93
58,129
6,299
812,107
231,65
244,420
243,159
243,237
243,238
243,239
243,240
243,241
344,156
846,846
137,155
64,115
138,809
342,284
409,785
409,69
409,169
135,339
265,707
178,191
69,409
427,160
880,57
45,424
129,460
295,486
460,129
269,64
45,124
306,215
306,434
420,244
210,128
446,447
165,64
165,89
394,53
446,579
452,11
184,256
11,452
160,589
589,160
306,325
306,10
306,400
306,327
551,663
306,113
306,329
306,28
306,128
306,81
306,169
353,121
663,551
232,525
10,306
145,832
483,352
482,289
160,347
215,306
160,218
299,418
145,187
57,281
352,483
832,145
80,256
366,310
422,7
346,351
896,356
347,160
167,257
83,355
373,239
425,4
83,153
83,211
83,203
83,856
188,74
188,215
83,278
83,221
83,140
83,46
83,395
83,478
83,236
83,243
417,5
83,586
83,63
306,51
306,550
306,549
306,93
651,434
83,180
83,191
181,347
347,181
552,126
31,143
204,283
31,123
31,27
377,133
481,552
347,191
376,182
133,377
446,139
142,593
107,68
30,172
114,83
5,96
444,527
444,361
444,113
444,443
444,847
444,442
444,547
444,171
61,160
527,444
105,58
54,812
417,417
90,107
812,54
405,83
9,720
9,707
720,9
747,667
747,473
747,550
747,80
747,663
747,549
747,106
747,671
747,710
191,83
129,123
115,900
291,420
546,427
859,880
263,686
263,531
4,102
211,754
211,654
301,327
290,210
494,191
295,311
83,133
48,39
327,301
31,361
355,420
88,252
31,135
327,328
4,162
123,450
457,457
187,546
5,417
86,373
292,292
412,243
19,249
210,290
143,18
303,301
459,222
160,892
160,896
204,172
142,357
450,123
820,107
151,121
246,856
6,3
430,411
896,160
60,177
146,368
243,305
243,412
84,77
252,84
405,304
394,179
587,58
179,394
840,457
351,420
446,45
450,399
642,106
18,166
901,137
58,587
129,231
5,346
231,129
355,356
263,301
453,142
892,896
5,272
346,5
405,89
2,886
184,13
641,541
235,159
235,210
235,158
235,240
235,242
169,494
462,211
450,14
654,789
420,624
14,450
19,569
376,378
376,308
376,387
376,388
376,390
376,61
376,391
376,392
376,250
376,368
376,104
376,150
16,209
869,376
812,137
19,83
324,466
141,602
569,504
408,462
63,366
504,569
892,290
86,457
726,17
457,86
366,63
366,174
172,169
10,256
106,226
546,255
720,466
720,804
169,172
86,445
195,59
128,734
59,195
826,59
129,820
263,847
2,162
193,59
802,802
802,258
6,346
249,249
832,59
6,204
93,306
601,283
286,481
447,322
152,431
466,499
466,407
466,804
466,525
207,5
209,411
62,285
13,146
18,533
147,13
529,602
285,62
356,896
123,31
529,488
13,147
47,76
14,86
100,86
171,301
138,59
347,122
685,208
174,809
191,601
81,142
856,107
298,42
38,28
26,438
856,661
450,228
450,1
303,300
86,14
286,738
661,420
257,167
200,200
426,121
51,409
286,411
462,586
5,207
76,47
810,301
420,661
674,565
845,59
434,495
438,26
533,18
408,252
494,714
82,458
612,791
612,306
531,497
261,171
160,108
464,611
82,30
82,338
82,318
280,82
30,82
249,505
269,16
142,418
142,100
154,393
418,142
223,160
107,129
16,269
107,401
258,256
6,571
126,411
126,174
859,160
896,124
494,225
409,21
417,847
172,14
812,685
172,734
172,346
346,172
57,683
756,106
106,756
206,751
19,160
366,285
433,144
251,172
546,121
160,223
184,678
172,251
100,142
179,128
13,785
902,5
84,73
84,253
84,13
84,338
84,326
84,478
84,467
84,399
84,598
84,30
84,209
84,134
84,211
84,268
84,18
84,411
84,243
84,244
84,317
84,553
84,727
84,594
84,295
211,84
84,649
84,425
236,158
84,454
84,471
84,39
84,235
171,261
171,470
73,84
450,214
52,221
121,424
142,125
113,84
142,356
425,86
221,52
546,533
546,422
356,142
754,62
340,546
62,201
142,747
288,199
533,401
197,172
150,301
199,288
251,361
462,411
409,515
353,129
353,365
30,115
387,390
387,394
387,379
387,250
387,395
387,104
546,184
856,62
14,205
306,256
269,446
859,252
859,612
252,4
168,160
754,293
293,360
748,460
360,293
366,30
422,269
434,405
30,366
411,430
719,182
498,804
125,142
494,39
82,27
394,182
51,82
166,83
860,860
61,60
191,903
31,612
272,617
160,431
5,902
14,172
891,892
411,308
411,462
6,563
113,434
305,252
498,500
409,318
154,422
146,177
39,494
426,62
62,754
290,405
318,409
371,405
145,17
83,141
355,83
48,482
62,426
62,856
160,418
51,362
107,896
373,92
174,411
308,411
82,494
209,424
424,209
426,82
434,290
434,245
92,373
405,116
405,19
405,856
405,493
405,245
405,115
405,333
4,859
87,83
184,166
708,100
310,160
193,411
411,193
847,172
409,464
64,133
661,12
12,661
12,700
464,409
167,450
518,546
148,280
184,546
143,82
93,197
152,355
249,296
460,183
480,86
213,533
61,378
61,376
61,387
61,388
61,390
61,250
61,395
61,150
59,698
563,584
431,160
537,411
883,116
245,365
434,221
812,217
424,405
146,120
347,349
160,582
300,100
271,210
411,597
411,537
210,271
791,612
533,518
177,146
556,556
308,532
321,904
69,710
710,299
129,162
461,322
506,160
552,121
280,249
14,593
14,776
14,65
295,172
18,121
172,295
883,165
478,282
13,655
160,506
271,183
86,611
86,395
623,86
700,359
856,82
400,327
86,425
160,264
264,160
405,543
405,280
405,274
852,852
115,208
611,419
852,415
381,149
457,493
719,121
719,393
80,112
424,249
121,719
424,58
249,393
415,852
149,381
568,562
199,82
82,199
187,121
562,568
662,323
145,290
69,173
285,812
812,285
494,450
155,739
895,417
895,333
422,163
205,172
738,4
551,189
513,210
86,736
437,437
513,116
332,359
210,513
342,172
252,54
35,121
133,162
515,172
359,332
359,700
508,663
290,145
390,379
856,856
719,841
582,160
147,83
173,69
54,252
393,182
172,107
129,563
121,520
121,74
121,395
563,129
172,847
89,333
64,309
856,12
169,900
388,387
4,89
0,368
171,172
309,511
278,106
262,376
905,905
905,297
812,298
812,877
36,121
89,4
424,100
494,290
478,121
235,420
107,172
841,719
252,546
150,149
29,301
105,654
82,50
82,252
2,546
526,407
812,208
149,150
252,82
661,666
860,900
434,353
372,283
387,388
160,252
145,166
353,434
124,405
900,169
568,276
301,29
2,812
90,478
108,476
420,235
232,263
434,92
434,427
860,437
45,282
282,45
232,820
204,776
409,30
905,74
905,309
905,215
905,311
905,222
905,316
380,283
405,419
493,457
132,405
98,353
4,170
4,169
27,301
45,892
59,252
431,152
60,133
60,380
60,157
60,392
60,393
60,182
60,397
60,379
60,384
60,385
60,387
60,391
60,250
60,395
60,396
60,368
609,30
896,329
896,28
896,21
896,169
896,896
845,408
344,656
437,860
236,121
405,132
129,285
129,286
204,218
3,832
411,506
832,3
10,82
550,473
859,3
83,495
536,189
169,427
419,611
89,114
286,129
86,666
485,48
666,86
83,147
114,89
647,256
116,513
427,169
513,154
301,199
666,666
301,314
446,592
446,461
446,335
446,428
446,334
597,411
779,820
160,458
160,27
655,114
308,121
340,494
19,823
114,655
160,279
581,77
205,14
171,655
171,165
655,171
4,425
387,523
387,392
387,60
553,598
154,513
906,546
906,533
321,379
366,20
814,58
366,218
420,458
855,473
107,395
859,434
281,131
240,241
494,438
666,661
31,337
458,420
419,462
473,32
160,308
546,906
434,859
654,105
186,345
321,296
513,906
513,546
154,546
407,526
393,249
268,537
504,504
16,222
438,494
154,252
252,154
184,877
58,814
26,170
252,520
128,13
355,160
58,597
170,26
170,27
246,765
537,613
434,172
121,356
137,58
5,469
5,375
698,411
20,366
183,355
355,183
666,367
342,511
282,311
40,753
482,172
144,144
467,107
164,2
164,412
847,40
859,57
60,280
60,214
57,859
859,2
820,150
18,104
376,262
150,820
549,274
252,160
107,467
495,83
171,547
2,859
173,184
128,203
170,114
544,817
115,172
333,438
523,134
851,483
134,523
438,333
483,851
412,164
458,160
478,652
2,308
87,859
817,544
652,478
271,54
506,358
294,291
24,545
371,256
166,422
812,63
880,308
63,87
285,854
121,125
2,131
214,206
520,252
411,195
462,419
211,88
135,860
358,506
462,506
860,169
96,847
847,96
164,735
282,35
123,95
812,140
812,461
812,209
812,428
812,447
812,45
95,123
180,145
121,179
83,654
191,282
333,172
160,573
346,6
282,191
172,333
498,411
371,155
55,2
710,747
57,252
262,907
191,907
504,466
252,57
172,115
362,121
232,575
172,434
481,685
898,898
898,481
87,252
411,498
121,30
58,498
26,442
907,191
375,243
498,58
685,812
409,93
590,26
482,129
303,365
483,340
129,187
129,430
129,116
129,88
129,188
129,184
88,129
342,345
430,129
818,86
215,301
85,758
859,63
94,214
140,272
55,285
494,371
13,450
89,515
409,555
89,183
552,55
212,518
86,707
395,719
411,434
121,338
121,158
121,27
121,318
81,44
104,18
823,452
93,407
546,80
434,411
177,166
177,601
95,908
280,201
160,195
360,533
201,280
754,661
907,903
269,404
470,753
264,856
142,494
142,86
160,268
160,877
76,96
116,129
107,448
86,152
221,256
221,493
221,129
221,249
44,211
211,44
64,411
409,65
165,75
557,205
268,160
611,232
301,166
232,611
209,812
434,458
162,50
57,5
735,269
252,56
434,65
552,87
87,552
232,1
210,235
661,510
47,220
264,510
327,11
263,232
510,661
812,2
548,434
366,256
488,141
488,421
488,466
488,529
488,498
83,820
12,266
133,60
266,12
116,548
340,167
167,340
52,301
295,16
295,210
295,628
183,271
272,216
116,367
128,152
121,654
482,301
563,6
301,482
229,183
367,116
301,52
174,812
252,114
252,81
252,169
404,422
252,845
69,400
409,710
400,69
80,459
80,222
411,304
453,167
100,424
11,327
39,437
419,64
490,82
169,252
562,275
312,232
526,232
121,15
183,909
188,129
204,205
232,526
89,215
86,820
36,367
171,26
820,86
89,271
344,262
262,344
333,518
395,121
128,27
86,297
28,51
212,546
160,724
106,132
51,28
183,229
3,183
245,367
367,245
65,197
65,294
65,874
65,362
65,430
65,543
65,280
65,664
65,371
65,600
65,910
65,53
65,133
65,232
65,324
65,435
65,14
65,291
65,870
65,835
65,574
65,129
65,791
252,533
450,292
82,142
121,20
413,232
261,35
74,121
533,252
845,89
461,273
285,379
166,82
581,204
409,474
494,215
474,409
292,450
302,123
37,112
533,249
546,212
63,859
283,51
283,356
283,263
283,318
453,453
211,473
321,156
302,252
123,302
82,158
545,23
114,51
114,356
114,820
395,82
114,30
114,234
114,158
234,82
137,210
137,371
187,129
82,116
458,82
525,141
263,283
141,525
81,215
81,911
81,188
81,222
81,467
121,255
121,253
777,173
371,137
47,251
251,47
409,800
515,275
121,263
512,160
569,558
232,113
121,51
232,115
318,121
451,558
366,859
674,558
318,115
115,318
241,240
896,107
823,558
13,840
107,142
115,232
160,512
856,558
129,105
113,367
546,17
368,392
840,65
851,907
907,851
189,911
189,188
189,222
189,81
189,189
189,467
859,601
504,699
504,499
504,500
504,501
504,502
504,407
504,525
504,506
727,83
672,506
379,182
103,741
222,911
222,81
222,189
172,166
483,172
456,405
257,526
368,160
828,892
828,896
270,278
28,115
324,558
12,183
531,62
544,107
177,232
176,232
232,177
232,176
541,140
541,139
541,15
541,209
209,541
318,283
377,748
288,371
288,296
748,377
282,420
215,331
371,288
21,409
156,232
232,156
252,55
252,159
252,685
252,285
252,625
252,237
252,209
252,854
252,273
252,210
252,234
252,272
252,252
252,404
252,238
252,286
252,880
252,411
252,481
252,271
252,241
252,46
252,174
252,244
252,235
252,243
183,12
336,336
107,429
908,908
809,5
127,377
5,809
429,107
377,127
840,526
314,495
373,58
291,256
167,575
531,77
400,325
400,10
443,261
726,726
210,137
275,232
526,840
526,257
23,229
129,65
184,86
494,234
841,869
209,140
209,139
209,15
209,131
209,126
261,75
536,546
86,154
860,330
4,54
4,625
4,56
4,552
4,126
201,232
232,201
26,34
26,588
51,124
61,95
178,232
128,494
25,133
160,282
417,136
166,81
803,59
160,287
287,160
95,61
803,4
520,160
417,434
512,162
142,300
95,232
481,412
371,3
474,493
651,651
300,142
231,426
231,351
231,278
121,116
434,3
193,63
896,81
141,407
896,355
562,232
232,562
412,481
249,407
155,221
776,572
776,749
169,460
473,536
303,256
303,412
294,232
437,436
408,832
851,342
408,215
63,193
82,31
823,823
765,504
23,82
23,172
434,258
511,682
309,268
393,301
301,393
492,83
541,764
3,256
3,434
118,549
232,226
363,664
193,160
896,142
13,423
359,504
536,473
118,495
413,177
413,168
413,526
413,840
413,426
413,714
413,562
413,65
909,183
21,146
611,183
412,303
412,256
146,21
31,115
549,118
562,413
161,264
115,31
259,536
316,231
160,859
438,74
547,263
912,466
226,232
513,74
169,80
117,106
114,21
114,80
28,80
329,340
169,29
29,169
499,913
466,912
120,232
80,340
80,28
80,114
80,169
80,367
909,129
168,413
551,86
36,169
232,120
409,207
573,9
912,504
303,909
142,896
480,480
756,613
44,9
840,232
146,17
263,303
373,197
32,24
903,907
89,423
473,298
285,252
395,250
483,342
298,473
393,160
146,183
17,146
74,438
426,232
150,295
262,903
241,241
80,490
44,11
890,890
290,128
419,133
832,408
198,168
129,909
168,198
36,25
411,183
121,152
490,80
495,118
549,460
562,840
498,720
597,118
121,154
121,118
121,166
121,693
121,301
121,752
121,144
121,615
121,300
121,492
121,87
121,363
121,513
121,373
121,594
121,13
121,254
209,518
665,55
572,434
55,665
177,94
409,504
908,206
94,177
720,498
94,120
154,209
209,154
350,191
121,651
232,5
820,908
366,290
674,754
116,914
157,278
145,180
106,259
145,333
326,64
161,265
145,299
84,174
908,820
13,93
282,597
180,128
908,201
379,5
390,394
394,390
128,343
168,128
332,523
120,94
707,765
537,537
671,69
440,608
38,915
377,182
377,907
377,872
89,845
608,440
183,411
86,553
237,5
685,3
504,421
3,685
269,644
644,269
459,80
7,754
438,437
438,136
438,135
812,87
206,908
301,184
290,283
280,303
280,81
31,82
430,128
474,13
880,80
128,430
5,481
375,16
121,79
283,290
5,237
562,177
562,425
562,714
414,916
368,275
548,381
368,181
21,189
765,430
64,325
106,80
820,917
917,196
917,51
917,197
917,908
917,199
917,200
917,128
917,167
917,201
917,918
917,593
917,204
917,776
917,205
917,206
917,41
917,94
917,820
917,95
917,207
94,917
908,917
908,124
13,361
206,917
206,918
918,908
918,200
918,917
918,593
918,204
918,776
918,94
918,51
918,197
918,199
918,128
918,167
918,201
918,206
918,820
918,95
918,207
376,395
420,191
283,329
118,597
820,179
271,552
381,548
312,301
81,569
738,586
375,154
106,68
820,918
301,312
585,706
272,6
31,51
303,807
258,282
282,258
0,266
252,859
841,312
86,485
423,13
197,908
172,231
86,681
908,197
128,917
122,150
485,86
150,122
6,272
238,89
918,918
235,243
312,841
165,82
6,389
23,820
165,900
908,200
91,477
51,95
389,611
209,252
380,656
611,389
344,200
809,107
847,114
85,317
582,473
582,549
582,184
582,508
582,671
582,667
290,546
200,344
303,280
95,129
300,81
389,521
389,585
389,292
389,317
389,341
546,290
372,121
295,521
295,585
295,292
295,317
295,341
908,918
95,183
184,582
7,529
211,15
357,301
183,95
89,919
859,832
172,23
45,162
832,859
55,685
11,44
107,183
209,137
209,285
209,371
209,88
209,286
179,820
120,101
408,89
107,809
529,7
367,23
674,661
119,333
252,571
41,908
41,917
41,918
362,483
129,208
434,203
495,739
280,21
314,165
568,81
127,227
184,127
300,269
256,405
95,203
95,776
47,135
265,661
75,36
681,5
671,582
69,353
920,230
776,14
460,211
121,131
81,490
81,478
87,856
363,508
363,422
86,274
363,577
101,419
419,101
234,494
63,921
290,301
707,661
206,426
851,377
222,0
0,222
411,646
411,208
411,604
411,683
4,96
11,106
388,280
106,11
121,494
121,86
847,919
237,107
409,420
232,206
859,87
418,509
342,228
481,83
86,121
786,189
543,280
451,161
451,7
908,94
94,908
422,474
149,656
546,493
859,303
921,859
422,180
321,182
27,438
438,27
376,632
498,51
378,157
422,21
422,23
422,427
422,115
141,533
754,674
754,569
83,481
103,389
464,128
464,183
464,820
51,498
809,13
282,464
389,103
845,809
282,210
485,318
5,11
408,826
209,601
826,408
81,28
859,183
183,859
211,460
120,377
461,812
859,845
859,271
47,38
459,1
38,47
172,228
321,560
494,261
395,86
13,588
461,592
13,304
115,644
438,436
859,286
859,211
96,4
908,207
908,95
908,199
251,914
64,914
177,221
141,5
59,285
221,177
845,859
64,733
64,572
177,74
249,203
28,44
913,922
644,115
450,232
640,100
923,923
89,305
236,5
252,924
5,236
13,809
872,232
168,611
89,925
371,87
87,290
330,438
856,546
611,168
232,872
115,914
256,51
256,356
256,263
256,30
256,210
256,234
256,318
256,165
256,115
256,338
256,169
256,820
342,483
28,81
776,908
275,368
847,925
275,226
925,847
925,925
158,121
30,263
31,282
438,330
275,176
275,123
275,789
275,177
275,200
275,526
275,840
275,426
275,479
275,65
226,275
301,290
426,206
326,923
486,29
723,923
29,486
187,283
95,918
254,859
859,254
160,454
269,322
118,116
404,354
303,87
926,926
83,253
926,927
211,412
211,859
927,926
283,187
927,927
211,928
116,118
118,279
21,551
86,526
187,256
180,851
180,907
9,661
551,21
160,117
454,160
562,533
164,929
738,6
930,931
930,930
931,931
931,930
117,160
930,238
548,283
79,601
283,548
927,159
927,237
927,210
927,234
927,158
927,242
283,932
931,158
332,720
238,930
169,914
6,738
326,326
183,35
114,892
114,300
114,173
114,896
81,544
69,777
279,118
333,925
58,664
297,177
303,544
929,929
591,83
123,275
300,68
158,931
86,180
661,13
13,661
36,183
127,533
508,325
508,260
508,10
508,259
508,710
424,340
10,508
823,19
929,140
11,518
140,929
518,58
481,3
162,412
66,112
160,406
931,159
438,892
117,117
68,300
159,931
832,252
716,5
377,120
408,625
408,880
2,56
408,192
408,587
412,162
326,13
381,380
381,515
381,391
259,508
768,125
89,408
165,914
81,607
329,303
329,671
87,812
83,259
411,460
18,424
18,232
573,358
232,18
892,438
823,358
577,363
79,13
765,720
700,358
765,358
100,434
434,100
291,543
184,5
526,275
484,484
173,549
440,6
5,716
166,222
5,184
210,142
429,933
427,162
929,164
79,166
281,16
281,424
145,239
933,89
320,368
89,933
929,334
334,929
513,303
16,281
158,927
158,930
337,367
823,707
823,12
823,700
494,588
588,494
12,823
523,64
700,823
549,459
549,309
549,248
549,268
549,316
62,859
504,359
461,216
518,533
549,934
48,165
164,64
280,388
21,777
856,142
147,422
11,128
810,244
859,62
445,64
56,2
82,281
23,422
707,823
14,918
14,797
281,82
105,509
128,11
244,810
437,26
424,304
143,482
127,36
63,271
281,107
281,62
64,611
304,16
62,281
493,422
170,419
252,832
518,513
329,128
422,493
671,329
368,301
301,368
110,474
305,210
128,377
271,63
280,333
232,178
812,252
183,326
753,816
269,933
269,929
816,753
210,305
483,113
483,128
483,255
483,280
483,165
483,226
674,674
69,105
440,840
96,924
273,579
412,921
142,280
529,44
548,152
548,62
286,412
840,440
719,64
768,935
16,304
338,35
59,286
407,141
210,183
87,304
930,158
4,183
143,714
265,823
294,290
226,483
8,823
533,562
666,823
107,285
183,4
210,82
368,146
823,8
823,566
35,338
100,820
674,823
563,494
612,217
568,425
179,339
13,191
269,447
582,582
820,100
137,272
412,286
13,375
13,172
931,926
931,927
47,26
464,337
85,307
464,116
16,311
464,338
933,933
823,265
482,143
21,355
26,47
16,115
40,725
777,419
419,777
394,381
165,48
381,394
290,294
324,720
470,455
304,87
120,758
440,265
434,548
5,24
377,851
5,611
32,40
5,572
179,295
272,137
89,10
856,355
404,83
101,96
115,355
301,170
464,900
464,847
465,615
259,83
936,572
572,936
847,464
924,303
125,937
311,218
494,58
494,281
48,166
150,378
321,579
321,592
321,38
82,152
353,592
353,935
307,872
377,147
353,768
138,252
429,929
252,138
305,604
405,480
405,255
4,138
281,494
484,694
184,405
913,358
679,137
80,880
303,128
303,362
303,81
303,106
96,842
38,579
38,592
38,321
930,234
14,440
14,562
131,249
754,211
562,14
592,321
592,38
135,23
506,288
316,187
353,937
58,845
280,523
418,467
249,131
690,301
455,89
252,738
323,708
167,918
537,227
187,316
220,165
183,900
211,183
696,222
753,75
366,134
205,93
265,555
137,877
137,663
137,679
924,96
86,304
918,377
304,86
201,908
226,228
51,375
51,112
661,8
13,15
935,125
303,924
378,150
661,265
883,115
611,938
938,611
542,291
23,135
57,240
56,408
240,57
226,186
226,518
65,64
93,205
518,226
921,845
914,914
138,4
14,556
531,82
907,262
908,822
133,106
400,92
914,860
939,232
82,464
307,301
8,661
800,615
13,51
546,30
546,526
546,367
128,940
92,400
30,546
163,377
158,926
85,313
160,717
199,280
184,64
896,4
549,19
82,748
280,199
253,107
377,163
19,549
549,326
160,471
82,854
15,82
232,939
160,413
82,131
309,248
309,18
309,226
309,73
753,900
748,16
748,256
748,106
14,922
82,96
471,160
615,800
343,160
4,896
450,291
85,872
768,97
79,107
86,23
197,215
860,914
215,197
290,130
252,193
19,421
19,434
234,930
180,615
18,310
390,459
589,271
310,85
183,211
234,926
405,126
163,518
941,189
181,231
181,95
231,181
907,907
156,907
907,156
435,920
305,208
610,610
236,930
214,124
147,154
137,412
877,137
304,424
543,405
543,105
163,107
281,481
377,918
377,776
13,552
942,95
303,356
253,87
13,748
209,909
943,295
7,222
489,434
234,283
291,542
104,295
678,274
435,316
305,494
936,290
467,459
209,249
314,507
377,215
674,141
557,917
690,366
291,493
231,347
13,183
377,344
60,105
560,321
81,3
81,412
230,420
13,40
210,927
57,193
181,176
345,152
314,872
314,307
526,231
783,154
278,908
907,180
180,820
231,466
303,411
180,381
380,103
589,400
355,654
560,913
944,748
690,107
551,473
551,679
551,671
748,173
886,665
886,812
210,106
783,420
730,64
872,377
327,945
255,545
57,304
57,88
57,924
57,302
153,654
638,126
641,1
641,106
321,533
61,19
61,280
153,105
455,860
180,17
13,346
13,351
551,184
748,182
210,114
924,89
206,65
268,309
268,73
206,107
231,176
234,5
181,160
103,162
123,900
352,851
234,931
21,296
209,845
209,924
708,98
191,142
277,206
690,20
174,252
206,277
187,105
708,99
21,210
543,399
921,285
310,107
924,209
234,86
690,400
215,460
226,166
662,618
641,946
368,376
303,244
924,612
237,932
490,295
126,2
133,208
352,346
234,256
924,252
60,947
445,133
181,947
304,455
220,220
173,531
173,126
536,166
305,483
235,930
193,3
123,170
21,166
381,948
321,947
851,180
726,160
314,420
150,215
215,150
453,654
381,180
281,949
410,286
286,410
128,295
388,283
236,107
137,88
13,114
453,283
351,5
13,484
21,115
113,419
537,157
537,397
929,489
822,464
822,280
822,53
553,86
483,167
312,177
900,900
372,87
169,375
453,459
550,105
598,86
756,268
644,950
492,165
484,168
204,167
949,211
498,573
333,422
142,263
450,105
326,10
105,550
105,450
753,170
213,951
951,213
200,908
165,492
404,937
404,173
69,952
914,36
4,6
10,326
283,453
106,641
914,28
28,914
258,165
258,27
258,417
114,375
417,258
99,937
99,640
99,768
99,173
926,237
500,466
161,452
17,473
375,21
375,28
375,114
375,340
375,169
375,367
473,17
113,914
424,950
777,200
173,86
38,165
38,329
38,421
38,474
38,258
108,93
74,950
929,933
65,776
88,137
88,210
411,166
87,243
200,777
210,88
488,922
926,243
926,930
930,926
107,478
615,714
86,840
453,546
114,925
615,422
925,205
929,335
422,533
422,546
422,145
754,950
459,218
5,154
573,452
299,710
950,74
142,129
84,558
84,487
661,87
67,533
282,820
953,28
218,341
249,154
249,654
249,954
845,921
252,333
107,139
139,107
215,218
150,179
307,177
307,696
900,438
269,107
710,184
260,93
184,710
232,397
411,303
593,955
572,515
952,69
17,219
333,252
389,628
366,83
311,424
592,353
152,440
956,183
93,260
93,108
354,323
209,107
354,97
178,381
333,919
440,152
160,501
443,919
501,160
498,205
200,918
488,362
518,424
820,544
183,956
489,105
430,501
303,405
900,860
551,69
474,950
880,56
492,105
155,150
218,366
155,181
950,474
139,335
544,820
94,955
105,492
809,301
301,809
700,957
160,255
255,424
256,474
100,937
333,165
205,908
114,35
3,193
592,100
377,656
6,880
544,105
297,905
333,950
212,74
344,377
303,950
94,918
58,950
165,79
24,114
24,169
69,107
420,105
765,86
518,954
166,950
110,91
340,934
366,950
338,900
338,860
338,338
338,914
427,165
615,954
849,849
93,165
550,288
17,950
107,237
145,950
333,5
481,107
474,105
86,765
142,45
355,105
107,481
249,765
859,105
419,63
880,59
880,921
28,105
158,950
69,958
953,816
107,319
226,105
280,419
651,950
508,473
508,418
921,56
371,419
44,754
285,105
5,333
820,955
105,355
107,236
533,572
533,663
533,499
533,61
533,602
533,406
533,204
533,590
533,350
533,483
533,679
533,171
533,525
533,320
445,77
105,285
105,226
105,859
105,420
105,544
375,318
105,129
340,375
345,262
377,52
377,959
377,316
377,960
377,745
377,403
377,961
377,486
377,839
377,562
377,207
377,65
377,257
169,35
183,207
183,201
183,53
841,368
419,642
107,69
419,18
419,255
340,105
342,107
63,283
52,377
114,24
114,261
283,63
283,129
303,105
3,323
21,375
368,841
614,614
742,614
367,375
872,17
495,473
55,193
45,142
81,419
533,950
323,3
651,173
338,121
493,523
756,614
448,847
448,484
494,121
254,820
129,86
86,129
917,40
151,427
145,366
242,5
40,917
840,86
418,549
707,856
266,533
169,24
506,366
453,105
173,651
255,105
473,166
445,86
13,255
105,453
232,121
169,261
199,278
105,255
720,525
0,283
422,820
280,86
128,445
469,477
563,822
445,128
949,281
949,552
913,183
445,531
96,13
283,0
105,169
329,83
838,124
163,154
163,422
163,86
163,615
163,533
163,145
163,373
163,643
163,654
5,242
293,525
368,150
145,163
138,412
765,525
355,333
577,333
279,333
169,333
74,105
355,513
925,113
516,333
367,24
367,80
367,318
183,913
419,333
471,333
35,114
333,419
333,895
13,96
641,333
131,283
333,641
333,471
333,516
333,517
333,279
333,577
170,495
333,355
145,283
958,69
18,419
642,419
473,150
249,161
38,31
38,29
38,33
38,590
38,37
38,39
627,333
373,134
305,131
64,926
133,333
710,508
255,419
411,63
283,131
822,86
333,627
105,199
573,498
481,949
281,333
962,958
931,238
77,105
490,419
169,548
237,253
333,281
404,424
9,674
4,812
300,101
546,546
424,404
896,116
90,477
19,360
558,529
371,768
54,949
949,305
325,962
933,139
933,429
933,46
165,494
950,158
120,333
230,333
495,748
776,918
253,237
533,186
305,949
652,333
2,333
193,55
333,230
93,40
73,950
199,917
199,918
174,305
428,592
700,956
70,431
956,933
291,129
459,295
494,165
963,159
107,932
238,237
387,182
581,200
188,21
200,581
913,950
173,404
209,963
736,333
333,736
963,926
963,209
747,162
747,166
747,301
747,494
747,366
747,612
747,105
747,615
747,160
747,142
747,249
237,927
68,282
282,68
69,715
23,953
23,964
926,963
243,63
180,601
395,368
951,525
249,747
437,482
932,283
236,963
285,209
377,278
417,367
832,57
40,318
118,409
387,381
387,118
387,667
387,384
387,283
387,42
387,366
387,849
387,41
387,115
387,150
108,155
811,497
811,77
447,334
437,338
592,933
284,642
118,387
284,255
167,426
546,812
44,366
309,615
546,208
243,963
243,615
169,753
568,457
55,3
521,615
936,822
936,935
936,593
936,776
936,350
936,907
936,955
936,706
936,965
936,130
936,168
936,167
936,232
936,484
936,204
936,14
936,284
936,206
936,231
936,129
21,896
939,350
146,85
963,243
124,892
124,300
124,173
124,896
833,365
173,950
931,963
963,931
433,431
13,445
445,13
404,15
15,404
165,753
155,108
900,914
282,856
129,221
333,153
333,253
776,936
930,236
930,243
820,445
406,406
963,142
142,963
168,533
197,601
949,6
498,710
378,283
955,128
926,159
926,234
926,158
926,242
87,253
710,498
5,511
5,420
295,106
116,455
141,672
153,333
153,249
153,50
153,856
153,23
153,393
153,404
153,493
153,83
153,58
153,427
153,474
153,180
153,49
153,424
153,115
153,173
153,820
153,859
123,165
438,900
525,951
615,521
615,309
615,963
856,950
21,211
422,393
393,950
420,5
211,21
947,60
142,105
511,5
106,295
678,48
409,945
48,678
142,145
266,950
296,103
282,356
282,268
963,58
589,105
86,747
265,957
206,86
83,615
957,951
957,700
445,79
951,957
105,589
31,254
951,951
211,13
21,966
945,327
963,158
199,908
963,236
212,162
212,166
212,494
212,431
212,422
212,86
212,434
212,142
511,342
86,212
422,212
86,163
86,87
86,145
86,153
86,546
255,83
44,956
44,951
44,359
44,213
44,246
44,765
44,967
44,525
44,672
44,649
44,913
153,86
86,572
164,137
145,86
20,282
710,710
137,164
445,820
166,212
950,913
950,58
506,107
950,856
154,493
856,913
952,952
153,166
153,494
153,82
55,86
83,255
694,255
596,301
362,5
102,5
481,5
260,173
301,596
612,152
301,747
533,67
963,237
86,598
86,521
86,42
933,269
290,166
166,290
131,949
118,651
184,311
222,315
612,272
87,208
132,87
131,612
173,612
12,420
87,132
237,963
356,282
37,338
856,612
193,57
132,301
283,255
87,954
443,33
443,427
311,184
107,856
207,183
913,856
4,131
859,89
366,311
42,42
51,917
162,747
419,113
856,212
28,953
107,859
367,113
367,417
859,107
493,283
596,218
58,155
58,601
137,298
509,189
473,256
525,765
525,967
525,913
86,206
957,19
494,212
856,58
42,58
133,581
923,825
42,612
409,776
176,231
176,413
176,200
176,204
176,275
176,93
473,44
473,28
390,381
390,376
390,157
390,61
390,392
390,393
390,397
390,320
390,378
390,384
390,283
390,387
390,388
390,250
390,396
390,368
390,104
390,321
390,60
390,150
301,132
366,234
283,493
880,6
184,968
880,281
494,27
723,825
311,225
320,333
333,320
128,121
27,494
473,106
405,142
243,950
10,121
914,116
284,472
470,914
255,284
730,468
859,131
86,55
13,390
107,70
232,292
232,457
210,963
933,15
281,880
86,79
184,969
963,86
65,206
581,21
86,210
86,963
809,949
949,809
499,499
21,581
58,921
318,615
615,318
242,303
291,232
33,443
232,291
820,970
970,820
420,464
74,152
152,74
823,856
298,137
856,823
142,160
499,649
6,949
282,411
459,223
282,218
563,373
249,615
470,655
859,281
859,243
859,921
303,242
243,859
281,859
395,376
12,362
405,105
366,856
107,954
425,256
473,113
473,495
473,371
473,114
473,14
494,372
105,405
252,812
113,473
373,812
55,950
240,159
152,612
393,107
949,511
971,4
971,804
971,457
971,361
971,188
509,952
971,470
971,406
971,514
963,930
963,235
963,244
971,232
971,284
971,488
971,391
971,336
971,582
971,179
971,321
971,466
845,252
952,509
114,473
187,155
922,129
452,649
957,707
427,443
954,87
218,696
86,531
13,350
963,238
963,241
33,615
733,923
238,963
420,314
951,359
951,913
515,290
511,949
655,261
655,470
213,957
812,373
509,972
371,105
481,950
971,412
261,494
442,48
151,86
412,971
971,823
971,216
971,332
971,700
971,467
448,933
649,246
957,265
125,166
105,371
615,412
246,649
240,234
932,932
183,399
255,283
971,554
971,235
971,893
971,324
160,162
971,504
947,321
64,918
971,304
971,114
971,777
971,400
971,416
812,59
44,105
105,44
40,93
971,417
971,973
971,325
971,360
971,29
971,627
971,566
971,480
971,113
971,47
918,974
859,193
859,826
63,826
63,803
162,389
971,196
971,184
971,710
971,403
971,10
971,778
167,572
971,699
362,12
971,108
971,754
283,253
283,560
971,570
971,672
971,133
971,569
155,187
859,546
367,107
390,308
971,277
971,444
971,809
83,812
170,188
193,6
572,167
913,956
913,967
412,845
412,281
283,234
129,922
971,608
971,423
914,165
325,945
971,9
971,812
971,799
971,975
971,190
971,506
971,401
896,287
971,540
971,805
971,343
971,26
971,20
971,729
971,505
971,93
971,679
971,174
131,950
290,87
971,747
971,8
971,430
971,448
971,740
971,723
971,251
971,452
971,307
971,844
971,695
87,21
87,419
484,448
22,301
685,698
685,285
685,412
263,274
263,121
957,213
6,193
820,974
937,125
133,337
133,25
133,361
133,27
133,417
133,443
133,116
133,261
133,482
133,336
133,136
133,39
133,171
133,135
133,545
900,128
128,900
459,17
333,976
366,131
186,31
274,139
270,183
820,749
118,21
301,22
115,422
375,211
777,134
7,324
131,252
131,859
366,230
272,334
951,360
366,596
44,526
211,375
954,518
914,115
210,105
21,118
230,283
230,366
142,222
492,107
281,183
459,329
243,87
57,126
177,546
375,301
596,366
249,3
930,963
497,581
526,44
508,480
105,346
301,169
579,273
346,105
209,977
183,281
158,963
509,671
47,318
367,75
252,5
252,518
166,536
455,165
455,119
455,114
494,152
455,816
455,136
292,232
455,35
252,826
509,160
963,546
19,452
546,963
131,422
253,418
253,184
422,131
3,971
422,950
118,132
305,880
231,201
11,661
812,83
914,470
11,358
131,55
11,506
812,282
11,496
496,11
847,547
880,305
282,812
115,978
121,859
86,105
86,533
105,86
405,548
547,847
295,313
171,23
23,171
859,121
513,490
11,804
318,725
932,107
547,133
133,547
86,251
177,479
655,28
484,86
484,64
204,581
509,13
222,256
222,20
126,57
509,710
379,384
435,519
237,926
820,42
86,484
222,21
19,957
371,170
371,169
494,509
498,777
246,44
13,509
409,47
409,357
409,23
75,339
919,847
246,499
292,486
919,455
896,710
776,593
932,338
963,612
301,93
86,822
170,371
253,212
68,107
474,212
131,305
612,212
608,232
608,804
608,498
154,474
215,121
4,971
114,87
953,301
140,301
121,215
29,964
93,301
242,599
947,181
234,963
215,114
215,81
974,87
87,974
971,2
430,65
211,45
21,365
963,242
223,468
162,468
2,971
458,604
139,76
320,380
320,947
320,396
922,340
188,170
287,162
212,453
212,17
321,177
333,932
710,896
710,509
42,280
42,19
212,253
222,107
160,205
249,252
249,286
249,859
979,979
494,690
218,297
218,872
218,219
963,210
963,927
963,240
963,234
339,818
177,321
26,26
756,533
333,105
280,42
244,963
107,963
495,360
107,690
494,417
23,950
417,494
281,932
211,153
80,395
506,11
86,932
13,371
19,42
84,323
546,856
105,333
957,12
329,190
976,114
529,213
979,1
979,106
979,170
979,316
225,460
65,92
822,936
92,65
509,540
822,822
599,209
599,931
195,252
195,859
540,509
540,952
518,21
22,155
155,22
976,333
976,361
976,113
976,417
976,443
976,263
976,444
976,318
976,442
976,919
976,547
976,423
976,245
976,47
976,76
976,48
976,485
976,171
933,929
933,592
933,446
933,447
933,334
223,218
114,919
114,976
83,642
154,17
409,140
409,39
252,195
371,13
358,11
427,950
113,976
572,939
48,27
54,174
33,27
174,54
301,35
76,139
222,301
856,83
810,222
939,572
932,281
11,956
358,699
358,501
932,98
914,900
282,588
86,236
546,82
395,80
498,956
498,967
723,723
446,301
952,540
15,933
290,211
921,930
818,339
166,252
93,464
129,562
562,129
464,93
563,706
131,2
485,442
367,155
299,546
98,932
147,155
931,5
211,290
155,147
84,393
218,288
573,141
113,925
107,78
218,86
187,16
96,242
128,209
8,160
131,208
710,952
933,335
132,599
952,710
306,366
930,921
33,33
83,513
342,17
342,340
342,173
342,493
342,41
83,162
170,23
932,86
5,931
5,252
5,859
285,949
5,261
52,719
263,925
263,919
263,976
488,487
300,460
597,107
956,11
518,155
922,922
39,114
114,39
949,285
311,106
106,311
980,980
342,621
342,381
342,149
342,262
342,343
342,346
342,156
342,348
342,349
342,907
342,278
342,178
342,257
422,333
246,421
342,129
342,393
836,836
152,49
177,218
393,947
162,212
930,301
7,913
974,128
856,525
856,765
494,268
480,667
667,480
980,5
510,504
222,690
922,699
922,908
922,847
922,956
922,205
922,913
922,822
260,950
107,597
168,544
160,222
342,147
977,977
404,643
5,980
976,981
272,710
847,922
719,52
495,641
389,326
184,19
29,459
19,184
860,978
521,86
976,847
976,925
372,494
430,86
268,494
541,511
976,976
541,155
242,977
299,509
581,473
155,541
64,950
201,183
169,531
243,252
480,142
211,949
335,929
132,949
12,213
281,59
649,421
908,593
908,776
105,152
621,130
526,912
531,169
318,5
422,518
124,142
292,950
142,124
411,215
982,137
215,411
85,146
176,181
114,36
932,113
932,333
11,700
11,699
581,308
107,438
438,107
5,318
256,133
5,235
116,420
68,220
487,487
644,528
473,581
544,434
963,107
933,448
40,953
492,678
427,980
409,371
809,160
169,360
11,602
77,950
107,166
360,170
333,211
139,933
160,809
160,906
151,23
443,976
420,60
13,168
13,236
13,520
18,852
541,249
249,541
980,261
543,294
963,301
509,287
851,350
345,350
162,15
252,6
252,809
24,151
160,256
3,845
83,87
83,932
83,546
228,377
932,115
115,932
115,883
652,513
271,13
840,840
826,859
430,956
13,271
500,699
459,44
301,930
301,963
269,513
459,464
131,552
124,513
427,212
908,51
908,128
908,167
908,204
908,205
980,64
956,913
26,953
685,194
963,963
146,160
145,83
42,83
393,422
823,9
74,756
74,513
12,452
753,978
340,46
197,820
963,83
486,176
286,252
183,504
83,963
753,914
615,459
510,84
349,907
971,3
28,256
59,812
756,74
462,5
546,362
812,46
953,26
552,131
18,182
182,18
434,607
548,607
481,131
912,765
350,851
546,44
141,666
367,32
5,462
6,252
231,177
976,527
976,455
20,28
177,231
21,513
513,21
24,964
443,165
137,434
420,116
381,686
459,589
33,34
33,29
33,30
33,31
33,39
747,513
627,513
252,131
825,923
455,976
86,218
180,172
63,971
918,494
30,721
106,473
86,430
275,160
42,64
28,20
447,933
211,513
86,65
23,151
33,590
434,137
544,82
5,106
5,325
106,5
106,64
243,373
493,291
900,455
9,765
929,269
340,922
981,318
981,114
981,333
520,13
6,275
260,509
823,521
513,747
661,505
974,94
88,924
88,271
420,82
210,252
926,931
927,963
573,86
329,4
556,280
493,909
51,64
64,51
602,11
94,974
547,443
197,199
215,66
296,376
131,212
932,340
932,106
932,153
932,77
932,253
932,17
932,173
932,169
932,46
932,326
932,671
932,820
932,174
932,355
932,367
932,702
932,453
932,506
932,295
932,45
932,147
932,249
86,151
300,187
160,445
932,131
932,544
932,489
932,180
278,292
255,160
154,114
300,194
301,262
262,301
611,278
310,932
132,194
525,510
170,607
957,141
951,141
498,593
498,765
187,300
6,211
211,6
707,525
194,132
80,384
168,484
441,566
3,6
777,723
777,259
212,427
820,154
113,983
155,589
478,325
259,777
131,285
238,498
480,550
154,820
480,418
404,145
593,498
353,106
368,1
212,932
914,816
914,753
919,919
919,40
145,404
607,170
498,922
40,919
126,6
963,404
404,963
64,354
455,925
459,225
455,914
211,333
59,845
154,932
154,492
254,932
333,411
333,271
509,480
671,106
932,310
914,455
546,377
167,483
840,64
64,840
133,5
311,297
311,248
311,73
156,345
170,471
377,546
949,57
204,196
165,26
165,847
165,590
165,844
59,971
86,573
406,499
669,930
57,949
271,481
699,500
529,332
271,152
401,276
408,420
5,581
5,133
6,285
6,552
6,126
152,271
21,184
93,940
212,77
498,238
427,40
440,280
96,411
615,513
32,151
411,333
411,96
411,114
113,919
917,974
509,513
170,442
590,33
151,32
513,509
922,560
280,440
232,64
420,408
39,165
142,88
92,238
822,908
135,5
235,963
856,555
471,170
644,349
448,494
896,303
437,339
44,459
418,710
560,922
310,272
54,131
131,54
87,128
40,900
491,170
170,491
152,82
306,478
333,154
223,177
478,306
131,698
698,131
271,57
285,131
840,168
55,131
5,135
61,498
286,859
981,263
5,308
5,868
5,557
5,445
945,945
710,418
198,64
86,936
459,421
666,856
550,480
154,106
417,976
417,925
254,121
168,840
812,126
459,513
303,896
529,922
125,15
167,198
167,908
167,200
167,917
167,593
167,776
167,205
167,94
167,751
167,207
859,162
108,301
301,108
457,92
159,963
466,324
42,372
105,92
59,859
466,231
160,484
138,420
358,856
141,293
141,957
141,951
856,358
160,92
92,105
92,160
252,194
123,339
453,607
211,495
368,896
271,46
271,45
545,183
405,194
126,812
19,11
678,549
45,271
10,329
550,667
954,154
301,138
301,168
509,183
895,114
128,87
333,145
333,981
86,19
707,957
243,930
196,908
847,171
86,261
453,86
163,411
271,142
411,163
271,252
271,4
494,296
13,820
820,13
24,367
179,376
963,319
372,42
546,597
232,214
271,2
214,232
581,872
581,310
232,576
271,301
912,499
232,6
153,984
100,935
685,64
913,499
921,63
100,51
51,100
2,271
929,15
6,232
297,311
971,63
459,221
900,40
331,44
509,10
949,411
513,153
411,949
367,337
367,30
367,31
367,39
607,548
607,453
268,549
607,128
473,87
856,331
271,3
294,543
87,473
212,64
138,301
310,581
509,400
560,142
329,365
13,980
160,676
286,59
859,809
913,951
409,197
409,457
980,13
97,5
5,97
820,644
204,820
26,28
6,562
672,672
162,181
914,170
562,6
204,141
53,420
872,581
859,963
685,252
116,883
125,124
125,768
494,539
404,518
66,984
548,116
932,963
932,236
473,93
216,301
13,239
45,139
115,152
333,155
949,131
177,297
240,931
513,66
922,79
931,294
160,440
726,107
271,518
922,280
152,115
395,64
963,643
467,142
86,36
301,216
159,160
922,499
152,404
820,180
170,914
64,395
666,951
845,3
932,252
252,3
932,128
128,932
907,377
187,152
153,932
155,98
98,155
509,259
419,170
820,533
155,44
333,984
956,922
30,337
30,417
30,116
30,336
30,136
30,135
13,357
337,30
932,748
932,597
129,473
95,6
172,820
455,131
455,271
949,55
949,481
900,251
492,950
379,285
937,640
129,161
161,129
17,518
886,59
44,155
160,389
154,495
932,576
450,932
490,460
177,215
59,886
163,20
193,859
460,490
366,693
64,302
197,196
333,473
473,333
329,249
90,459
498,856
411,24
411,116
411,261
411,976
856,498
5,728
261,980
376,985
506,86
87,963
411,469
411,728
411,455
411,986
411,987
411,988
411,867
908,395
411,866
47,107
906,156
963,87
271,859
255,472
42,820
125,424
178,342
469,469
117,460
128,974
974,593
395,908
186,420
3,252
3,271
905,177
434,431
989,329
172,256
492,166
403,473
223,311
298,549
420,186
403,526
155,486
142,859
115,987
612,347
280,922
304,271
339,987
698,271
932,70
509,713
269,643
883,883
424,142
152,187
317,1
346,820
251,900
925,443
283,252
443,925
710,272
252,283
753,753
419,180
272,446
471,473
169,326
546,954
301,340
297,309
19,525
183,424
66,111
301,21
809,252
949,54
949,685
949,56
949,252
949,59
87,326
518,271
886,273
469,211
469,411
3,281
309,177
309,218
309,120
309,310
309,85
309,312
309,313
309,224
309,314
309,225
309,872
309,317
309,228
309,341
309,219
499,238
420,340
85,309
215,177
317,309
859,56
859,194
859,520
859,59
859,174
927,931
321,390
346,21
211,469
211,845
211,924
60,215
252,601
238,499
56,859
431,166
131,683
700,238
93,450
405,268
353,160
138,3
989,989
823,15
953,35
132,152
177,309
183,400
919,113
974,918
333,212
212,333
87,84
152,132
822,292
446,46
154,236
154,424
446,272
128,607
47,847
856,560
980,367
980,757
238,176
411,511
166,269
373,121
176,238
419,405
419,356
333,169
333,367
343,214
333,329
333,21
333,81
450,167
169,256
114,411
340,333
204,203
393,152
194,698
39,883
225,312
698,194
533,154
533,155
21,333
560,856
880,3
21,152
252,117
252,611
252,66
252,389
252,661
252,153
252,338
252,480
252,83
252,654
152,21
883,39
355,106
278,160
423,976
411,900
271,283
271,949
896,375
21,301
421,765
856,293
464,459
248,309
180,419
367,333
573,525
10,134
537,459
537,21
537,20
537,222
537,405
537,106
537,259
537,315
537,316
537,607
133,283
950,333
28,151
459,226
509,958
293,765
339,883
0,6
931,240
107,226
20,301
560,73
883,339
268,313
404,687
252,803
212,131
93,473
86,271
86,285
411,375
114,983
180,950
301,856
143,42
86,498
164,520
537,231
93,16
231,537
908,592
252,162
210,926
162,133
280,278
3,880
209,42
283,133
18,301
73,560
950,166
953,23
171,847
474,23
474,427
474,41
474,115
970,546
896,112
474,340
970,51
970,917
970,128
544,607
375,411
85,18
300,282
221,280
929,429
280,221
569,957
457,197
457,294
197,457
955,820
845,211
59,6
520,971
18,215
570,823
6,59
856,374
856,707
856,264
823,570
474,42
42,23
42,427
42,333
232,241
232,499
981,847
981,925
981,527
981,361
981,113
981,417
981,443
981,444
981,442
981,919
981,547
981,423
981,245
981,47
981,76
981,48
981,485
981,171
42,243
42,143
253,509
859,269
509,253
957,569
243,42
856,407
422,513
163,934
455,470
271,281
466,488
914,987
263,411
131,373
949,271
424,820
981,411
42,212
424,125
0,64
820,424
295,450
812,971
281,271
525,700
756,118
812,520
494,593
34,5
118,756
64,42
913,700
5,34
131,126
196,64
259,509
64,196
525,500
215,18
411,981
114,981
981,981
829,290
86,404
856,573
160,963
820,422
971,520
371,183
49,83
424,424
856,105
892,491
194,990
74,120
74,314
74,872
314,74
531,539
153,422
277,130
375,105
859,195
283,254
357,105
313,560
366,812
610,142
51,196
273,301
160,821
6,859
569,365
859,6
422,272
268,19
32,33
921,6
981,455
821,160
504,510
496,268
520,859
803,252
194,859
6,921
922,498
411,252
128,955
321,376
376,321
412,991
737,737
19,268
991,412
271,282
142,271
164,281
83,594
131,646
131,604
10,20
822,494
509,212
32,31
54,126
305,990
303,859
180,365
115,411
927,241
851,681
690,160
872,74
31,107
30,86
426,458
285,168
285,172
285,840
285,425
285,401
285,562
285,458
285,457
340,28
226,301
226,419
513,147
42,296
42,209
859,990
197,955
2,990
4,990
83,365
5,990
160,200
546,850
546,604
93,337
93,25
93,361
93,28
93,417
93,443
93,29
93,30
93,116
93,32
93,261
93,114
93,482
93,36
93,336
93,136
93,169
93,39
93,171
93,367
93,135
93,545
569,11
400,81
371,329
371,28
371,161
371,81
371,351
458,6
6,0
79,282
282,79
490,256
269,334
252,552
126,285
235,360
101,155
218,268
12,957
602,238
306,86
282,28
80,230
32,590
337,883
45,301
820,79
783,16
783,142
118,121
812,990
326,20
142,10
685,2
142,211
142,81
133,42
142,531
142,128
142,28
142,133
883,337
142,44
142,296
142,1
360,235
515,122
261,165
173,74
173,223
520,164
113,23
33,282
932,258
39,27
81,400
990,4
11,420
2,685
421,268
356,301
80,950
400,68
420,11
142,783
932,474
327,306
327,326
334,46
481,845
353,142
189,301
845,481
389,14
652,163
86,306
163,5
568,257
527,333
859,849
257,568
408,990
301,189
494,226
963,160
300,12
238,700
978,900
978,860
211,243
531,142
992,992
992,129
337,27
82,282
32,35
486,417
900,5
113,981
17,696
412,211
112,469
601,333
281,105
211,87
281,990
105,281
24,988
408,193
113,165
30,160
429,274
549,360
549,104
812,4
282,221
6,316
160,123
101,581
367,82
82,601
82,932
221,282
408,993
226,513
950,427
404,16
601,82
5,55
5,900
404,896
221,106
896,404
121,31
121,963
932,44
932,856
82,693
82,372
82,160
82,373
82,594
82,752
160,82
131,121
373,82
75,655
405,518
581,101
214,179
699,699
699,953
699,845
671,411
55,949
949,949
193,408
6,994
338,987
562,515
470,986
216,142
494,312
176,318
312,494
54,807
552,515
105,375
138,990
295,424
295,142
122,515
268,218
252,740
225,494
480,601
601,480
105,357
932,233
932,212
932,163
932,269
932,23
932,393
932,404
932,493
932,586
932,427
932,41
82,172
82,292
199,42
366,121
151,142
155,236
297,86
107,726
234,166
268,419
932,812
932,3
995,712
404,950
166,234
311,301
932,371
495,107
621,284
810,180
758,758
301,180
845,193
82,376
82,150
612,492
492,612
82,255
82,279
82,641
82,541
730,82
495,82
279,82
82,438
207,343
82,509
82,345
82,681
82,191
82,708
82,99
679,508
343,207
129,748
641,82
748,129
184,105
187,932
160,880
107,124
18,219
258,152
336,883
53,82
105,184
183,822
13,949
464,82
99,82
445,82
509,82
154,954
525,238
845,699
845,953
845,924
426,956
845,812
277,621
238,525
213,44
990,138
513,218
238,92
238,602
142,256
172,365
87,280
87,661
82,963
263,981
82,859
80,105
859,82
546,245
931,301
303,82
699,924
163,932
105,10
332,529
42,422
856,246
856,956
820,63
105,80
131,419
131,82
4,82
42,492
494,252
166,340
268,421
765,44
543,113
520,812
113,220
440,129
171,160
978,165
113,543
118,748
280,87
922,856
261,82
375,230
133,142
473,116
473,170
856,922
422,473
44,932
460,256
359,44
168,6
6,168
621,277
621,781
304,58
388,130
411,405
832,102
193,990
952,81
170,183
392,393
81,952
301,36
581,445
914,531
498,488
40,40
531,914
82,124
506,409
883,336
900,165
907,593
531,183
301,931
391,391
546,163
160,96
160,194
593,907
160,423
812,991
963,950
359,951
252,282
282,252
96,160
913,972
717,459
481,281
473,63
411,318
651,2
42,459
42,495
42,163
42,255
42,490
293,661
661,293
254,518
30,121
932,210
282,256
118,83
932,303
293,856
426,160
269,422
236,155
896,368
167,296
6,323
27,121
263,29
323,6
473,35
155,104
337,424
42,671
322,933
283,280
166,459
431,431
458,152
14,283
933,322
768,323
963,121
932,63
932,859
280,283
932,211
152,458
338,16
106,280
106,114
106,607
953,699
953,845
424,337
392,283
424,401
83,118
932,227
949,698
548,497
548,816
35,473
546,252
248,221
42,473
424,316
17,932
129,546
231,214
224,160
546,129
947,394
486,232
394,947
506,913
232,486
141,913
113,106
655,980
211,932
4,323
183,11
523,618
698,949
63,126
856,186
258,347
126,131
323,4
375,514
593,201
543,291
232,294
932,531
477,375
107,207
207,107
812,932
81,162
812,812
473,493
473,129
473,393
473,296
473,441
473,404
142,483
473,355
473,459
473,340
300,11
473,531
473,329
473,474
434,677
473,269
473,46
473,211
473,147
473,163
473,490
269,473
86,706
473,489
473,767
473,174
473,963
147,473
963,473
371,473
155,593
489,473
326,87
291,464
291,290
291,133
291,14
812,635
963,932
340,473
529,913
205,79
174,473
473,3
141,420
424,483
107,64
932,642
932,296
931,210
11,183
932,255
448,87
11,300
12,996
820,932
371,424
473,280
121,208
87,448
423,981
256,152
996,12
420,141
221,225
94,294
131,963
265,503
435,942
210,931
224,224
126,63
126,54
506,7
963,131
177,533
833,7
7,833
373,311
423,527
423,361
423,443
423,847
423,925
423,442
423,547
423,47
423,48
423,171
253,932
3,473
400,509
163,42
107,509
64,99
509,518
473,362
756,183
932,21
179,365
129,282
173,932
280,473
282,533
649,452
210,160
141,601
249,179
642,42
445,917
601,141
160,826
409,346
334,579
23,337
210,282
155,157
337,23
487,213
506,503
271,470
963,82
358,913
11,365
86,855
5,99
346,409
473,326
86,191
859,932
621,518
440,365
952,28
506,452
282,129
518,621
118,326
177,200
131,932
458,426
94,86
150,389
991,812
255,42
282,190
496,506
932,114
816,151
151,816
191,86
533,129
508,546
231,457
106,17
452,506
40,964
118,300
991,520
300,118
812,215
190,282
932,28
520,991
457,231
503,506
301,28
471,256
10,86
932,81
913,44
935,100
932,495
484,292
393,932
206,575
142,932
257,543
292,484
183,562
326,118
294,457
210,244
562,183
271,56
271,80
63,473
426,391
28,952
355,473
373,131
488,496
80,271
147,932
396,379
156,122
591,142
282,932
122,156
572,294
597,651
907,179
756,42
42,756
252,932
408,473
160,799
872,182
212,411
231,179
947,947
577,377
56,4
252,87
182,872
24,953
24,997
933,956
937,937
180,932
142,597
155,377
141,107
546,509
495,278
494,932
926,301
107,179
156,906
316,6
170,497
107,468
107,18
412,105
170,282
86,33
405,4
146,226
10,105
282,170
497,170
510,12
487,922
430,420
860,170
411,400
649,466
105,412
164,579
671,690
10,282
877,28
275,86
497,548
474,932
859,991
191,645
107,96
400,411
107,591
160,492
281,164
492,160
20,932
548,753
499,700
579,429
931,243
214,284
922,487
107,214
28,877
18,107
284,130
859,132
969,509
285,990
169,33
980,470
917,483
254,433
607,365
253,142
513,365
226,225
459,340
453,932
930,208
85,467
816,987
411,816
845,56
225,226
896,2
268,405
70,212
969,184
3,405
249,513
249,172
405,3
2,405
2,896
193,845
4,405
211,990
467,85
980,427
473,427
473,367
256,256
473,115
27,953
27,997
33,32
335,933
154,282
329,989
373,964
437,169
820,16
307,218
107,568
466,510
87,42
28,473
129,484
484,129
300,662
268,300
925,263
820,950
5,763
20,260
20,10
20,42
13,177
493,473
334,322
473,201
473,141
159,926
159,927
763,5
387,950
141,922
925,333
685,990
900,115
138,880
248,372
269,282
456,64
212,70
40,816
492,932
765,365
261,29
133,820
265,161
473,421
473,483
932,492
28,301
947,377
160,339
65,818
65,998
65,525
65,352
65,264
65,320
65,334
65,639
65,358
65,135
65,307
65,177
65,515
65,176
65,204
65,0
65,483
65,990
13,29
13,167
409,177
335,45
546,256
909,280
474,859
215,812
963,859
173,859
506,293
440,970
80,474
294,572
503,44
81,932
124,335
509,969
509,546
211,128
63,405
63,896
427,932
24,411
411,338
32,28
147,859
466,53
859,147
420,12
169,16
812,950
420,53
531,367
494,529
322,929
170,900
170,860
929,322
210,3
122,468
690,316
453,745
427,107
892,423
579,164
579,272
859,971
177,409
404,932
142,46
138,921
143,405
921,138
440,733
108,409
46,128
46,3
46,137
932,419
816,336
909,87
96,107
411,115
423,301
765,499
25,24
87,909
913,699
295,947
301,423
64,640
503,61
546,462
465,316
189,966
822,900
822,953
225,215
607,296
607,105
292,822
955,955
488,499
305,420
160,490
563,936
909,546
160,601
710,189
494,544
417,170
61,503
420,305
16,121
153,211
3,210
3,128
3,371
3,211
3,46
339,179
325,260
932,31
612,162
316,465
140,735
971,971
28,932
880,252
127,613
932,68
81,518
271,400
921,412
619,5
278,789
826,63
458,714
419,300
82,563
563,93
563,82
409,338
93,563
409,506
956,506
956,362
820,301
18,120
453,170
405,143
405,78
311,756
499,246
160,15
300,268
334,933
200,917
156,321
15,160
86,229
86,31
980,119
16,338
448,16
215,214
16,448
4,360
4,430
214,215
473,411
268,934
184,82
252,236
186,932
499,86
83,465
87,607
120,18
607,87
607,544
613,747
613,163
613,537
458,789
487,452
999,145
937,64
465,83
420,430
224,309
84,492
176,423
726,283
93,789
129,932
77,932
423,176
134,777
756,166
283,726
340,932
171,64
166,756
186,450
812,193
145,999
424,448
64,937
812,272
480,362
450,186
224,64
154,963
963,154
498,503
183,170
607,460
412,473
64,224
412,81
437,337
437,25
437,443
437,30
437,816
437,261
437,547
437,47
437,336
443,437
448,421
300,42
105,170
194,252
460,607
193,812
193,252
937,404
272,812
170,513
260,260
473,412
42,300
47,437
552,256
812,826
269,932
455,29
170,987
404,421
419,607
411,170
518,771
333,983
145,326
979,745
393,421
437,847
246,141
181,950
298,301
445,5
546,106
859,64
106,546
473,80
504,967
932,129
430,421
419,131
419,932
20,329
936,936
184,420
329,20
245,981
170,105
922,529
408,859
333,421
518,121
321,349
321,179
261,986
253,121
932,254
420,184
537,74
217,49
789,5
168,133
215,340
427,87
422,819
756,375
375,756
283,137
283,3
766,766
766,521
134,766
671,375
766,134
5,789
62,708
812,803
803,193
166,166
68,142
181,133
187,42
44,529
139,541
932,420
80,473
7,720
7,956
7,922
7,765
115,421
121,425
107,201
107,206
403,493
193,803
19,121
405,162
186,490
121,473
121,419
518,106
473,121
64,292
419,121
105,347
568,121
420,337
45,16
145,20
545,462
699,913
118,667
548,365
168,122
249,548
133,419
23,932
607,106
122,168
833,856
404,217
217,404
292,1000
1000,232
7,420
105,607
549,877
549,299
215,347
215,440
162,186
168,900
168,822
409,28
489,249
756,223
268,340
420,325
201,278
166,242
166,320
404,373
20,271
54,107
803,63
18,365
133,181
435,163
1000,918
6,1001
212,191
661,440
918,1000
93,883
896,63
932,490
932,165
252,419
883,93
409,667
191,212
490,356
490,258
212,856
170,163
86,753
86,115
86,170
474,474
252,427
68,212
427,252
427,546
271,10
14,128
128,14
252,849
333,249
103,182
74,537
166,429
166,446
8,950
52,197
424,170
5,690
159,166
213,720
213,573
213,602
213,266
213,332
213,525
213,452
213,700
266,213
166,143
213,823
132,234
823,213
295,717
170,424
321,157
321,389
321,392
321,397
321,378
321,384
321,385
321,387
321,388
321,395
321,396
321,150
95,917
429,166
720,213
458,543
1001,6
326,325
326,327
237,236
777,777
707,213
589,256
249,833
690,5
123,987
318,40
212,68
166,42
929,592
27,883
166,1000
197,52
291,93
4,166
411,859
411,323
859,411
513,268
510,499
1000,166
84,119
953,900
953,822
953,997
953,292
833,249
494,113
925,417
155,877
599,481
106,548
601,536
106,28
499,510
393,607
12,638
491,497
491,816
491,753
1001,2
116,987
859,803
42,607
883,27
896,12
254,211
181,283
420,68
820,420
42,166
367,106
789,458
323,271
156,734
271,323
2,1001
560,1
560,1002
560,276
560,221
560,224
560,218
560,386
560,21
560,313
560,363
560,607
930,927
93,291
50,654
833,833
601,121
927,930
612,427
473,642
490,128
221,560
86,196
859,212
122,411
419,296
9,957
167,420
196,86
86,459
179,160
958,509
490,420
833,62
142,68
900,987
411,123
932,83
123,411
494,287
482,655
421,365
166,4
249,421
165,86
464,450
166,150
166,0
166,181
166,857
180,421
222,607
121,433
255,421
166,529
453,420
213,8
917,557
917,445
114,420
412,826
4,880
128,490
249,170
820,421
196,918
323,654
196,593
196,776
196,205
269,254
139,274
287,494
420,19
151,27
172,87
420,190
212,212
445,256
445,518
19,420
162,236
556,113
404,420
367,420
145,612
271,513
133,600
165,105
513,271
91,989
230,533
593,974
299,80
860,337
860,116
860,123
860,165
860,336
860,338
860,339
113,556
420,474
166,3
80,299
1001,4
299,287
936,546
23,421
287,299
42,221
105,215
215,249
278,495
223,73
655,427
922,53
526,221
8,213
529,166
438,987
1000,14
1003,258
411,438
258,1003
925,981
726,212
506,466
212,726
914,135
146,533
55,1004
213,503
135,914
169,987
245,329
777,86
438,411
546,936
86,466
420,222
466,86
974,917
419,91
419,253
607,243
91,419
116,411
240,963
503,213
213,956
213,913
0,166
89,924
301,8
420,114
62,833
1000,292
420,280
803,990
437,900
914,105
420,133
62,212
62,131
62,586
62,812
607,471
338,420
280,420
329,245
242,926
8,301
44,10
3,990
851,214
133,420
132,859
290,184
285,921
4,1001
826,990
826,1001
471,607
46,812
45,933
42,343
420,230
212,641
312,420
13,244
68,366
654,121
607,42
733,825
160,228
607,421
160,429
3,1001
509,190
172,212
329,486
56,921
480,107
173,366
205,955
265,856
420,188
429,160
249,388
949,880
32,165
313,623
68,420
152,395
509,420
549,371
549,296
832,520
299,968
249,950
422,244
244,422
102,832
361,981
87,45
953,590
226,533
113,950
152,494
152,86
13,302
316,420
188,420
205,917
520,832
577,757
422,424
256,489
47,925
925,47
917,27
32,883
707,950
115,163
373,306
250,368
496,922
424,422
426,231
7,212
278,347
212,7
420,189
883,32
958,962
160,529
160,496
409,151
420,820
1001,193
1001,826
1001,194
1001,832
1001,803
1001,990
107,222
420,218
163,170
661,569
533,607
52,128
223,142
373,112
128,52
160,857
420,163
607,533
621,160
607,256
420,293
592,929
536,601
148,225
163,420
720,856
180,420
856,720
160,346
120,0
230,5
285,420
5,230
51,200
460,440
460,347
232,1000
913,707
207,160
579,335
579,929
579,334
565,823
968,968
388,249
918,232
65,107
420,450
1000,206
420,172
593,918
420,666
409,36
420,99
420,404
420,520
66,91
420,526
271,256
859,408
419,84
129,377
142,151
13,900
925,318
925,114
925,423
925,245
925,48
206,1000
420,367
546,803
707,499
707,602
13,297
59,990
121,458
900,13
241,232
420,28
256,87
28,420
420,285
87,227
420,143
174,859
440,460
52,786
506,932

